A straightforward line search approach on the expected empirical loss for stochastic deep learning problems

A fundamental challenge in deep learning is that the optimal step sizes for update steps of stochastic gradient descent are unknown. In traditional optimization, line searches are used to determine good step sizes, however, in deep learning, it is too costly to search for good step sizes on the expected empirical loss due to noisy losses. This empirical work shows that it is possible to approximate the expected empirical loss on vertical cross sections for common deep learning tasks considerably cheaply. This is achieved by applying traditional one-dimensional function fitting to measured noisy losses of such cross sections. The step to a minimum of the resulting approximation is then used as step size for the optimization. This approach leads to a robust and straightforward optimization method which performs well across datasets and architectures without the need of hyperparameter tuning.

==> plot_data/lemp_comparison/elf_step_size.csv <==
Wall time,Step,Value
1600799240.451162,42,inf
1600799247.2065258,167,inf
1600799247.9245844,229,inf
1600799260.6229284,474,inf
1600799261.3749883,536,inf
1600799261.8758204,579,inf
1600799261.9535494,586,inf
1600799262.522762,634,inf
1600799262.908312,647,inf
1600799263.7152176,714,inf
1600799264.816948,808,inf
1600799274.2844856,1014,inf
1600799286.1962419,1333,0.1931672841310501
1600799294.744459,1385,0.1931672841310501
1600799294.9919305,1392,0.1931672841310501
1600799296.50613,1436,0.1931672841310501
1600799305.5629737,1691,0.1931672841310501
1600799307.1145468,1734,0.1931672841310501
1600799307.2226388,1737,0.1931672841310501
1600799318.8788838,1877,0.1931672841310501
1600799320.2914183,1917,0.1931672841310501
1600799324.5045793,2036,0.1931672841310501
1600799340.6217003,2307,0.1931672841310501
1600799343.5452795,2389,0.1931672841310501
1600799346.9600892,2485,0.1931672841310501
1600799346.997539,2486,0.1931672841310501
1600799353.989506,2685,0.1931672841310501
1600799373.217936,3038,0.1931672841310501
1600799386.7007506,3230,0.1931672841310501
1600799387.2491758,3246,0.1931672841310501
1600799389.3455405,3305,0.1931672841310501
1600799406.9812748,3618,0.1931672841310501
1600799407.0442152,3620,0.1931672841310501
1600799408.7958105,3670,0.1931672841310501
1600799414.0337186,3821,0.1931672841310501
1600799418.84961,3956,0.1931672841310501
1600799438.300645,4317,0.1931672841310501
1600799441.2212489,4400,0.1931672841310501
1600799444.4516313,4492,0.1931672841310501
1600799451.7675114,4509,0.1931672841310501
1600799457.8006291,4676,0.1931672841310501
1600799461.7731607,4788,0.1931672841310501
1600799474.702841,4971,0.1931672841310501
1600799480.4721897,5134,0.1931672841310501
1600799487.9936516,5345,0.1931672841310501
1600799488.4962633,5359,0.1931672841310501
1600799508.0596547,5723,0.1931672841310501
1600799519.7682166,5864,0.1931672841310501
1600799521.2964659,5907,0.1931672841310501
1600799524.24622,5990,0.1931672841310501
1600799531.6779768,6200,0.1931672841310501
1600799532.3489516,6219,0.1931672841310501
1600799551.5418012,6574,0.1931672841310501
1600799556.0070858,6699,0.1931672841310501
1600799556.4342897,6711,0.1931672841310501
1600799568.3722632,6854,0.1931672841310501
1600799572.3652122,6966,0.1931672841310501
1600799579.046874,7155,0.1931672841310501
1600799593.7831323,7382,0.1931672841310501
1600799596.5668077,7460,0.1931672841310501
1600799596.675112,7463,0.1931672841310501
1600799615.2139032,7798,0.1931672841310501
1600799616.4599292,7833,0.1931672841310501
1600799624.6444507,8066,0.1931672841310501
1600799635.3349214,8180,0.1931672841310501
1600799636.8048184,8221,0.1931672841310501
1600799641.7573636,8363,0.1931672841310501
1600799646.5340958,8498,0.1931672841310501
1600799646.891077,8508,0.1931672841310501
1600799656.924048,8601,0.1931672841310501
1600799666.6986053,8878,0.1931672841310501
1600799668.6792998,8935,0.1931672841310501
1600799686.9282188,9260,0.1931672841310501
1600799700.8071492,9468,0.1931672841310501
1600799703.8241825,9554,0.1931672841310501
1600799704.2733157,9567,0.1931672841310501
1600799708.8734102,9698,0.1931672841310501
1600799746.8180451,10399,0.1931672841310501
1600799749.632063,10479,0.1931672841310501
1600799751.1558387,10522,0.1931672841310501
1600799754.1854355,10607,0.1931672841310501
1600799760.2832773,10780,0.1931672841310501
1600799771.1348693,10902,0.1931672841310501
1600799771.244262,10905,0.1931672841310501
1600799773.3840349,10966,0.1931672841310501
1600799775.2575352,11020,0.1931672841310501
1600799777.9357073,11102,0.1931672841310501
1600799789.8938498,11532,0.1931672841310501
1600799790.2908514,11566,0.1931672841310501
1600799791.8801043,11685,0.1931672841310501
1600799799.3349898,11759,0.1931672841310501
1600799802.048105,11969,0.1931672841310501
1600799802.1072779,11974,0.1931672841310501
1600799810.9893658,12164,0.1931672841310501
1600799812.7638984,12290,0.1931672841310501
1600799838.6645465,12877,0.1931672841310501
1600799844.1897998,13034,0.1931672841310501
1600799851.822031,13061,0.1931672841310501
1600799877.5760508,13597,0.1931672841310501
1600799878.3905027,13620,0.1931672841310501
1600799885.102558,13810,0.1931672841310501
1600799906.2971044,14221,0.1931672841310501
1600799908.884437,14294,0.1931672841310501
1600799910.458108,14338,0.1931672841310501
1600799920.8968158,14447,0.1931672841310501
1600799927.6783948,14638,0.1931672841310501
1600799928.7505715,14668,0.1931672841310501
1600799932.621909,14779,0.1931672841310501
1600799942.7542126,14873,0.1931672841310501
1600799970.8039315,15473,0.1931672841310501
1600799972.0196042,15507,0.1931672841310501
1600799987.78496,15764,0.1931672841310501
1600800000.1851985,16116,0.1931672841310501
1600800014.1458788,16321,0.1931672841310501
1600800039.8308232,16857,0.1931672841310501
1600800047.3135664,17066,0.1931672841310501
1600800048.4117296,17097,0.1931672841310501
1600800062.8603275,17317,0.1931672841310501
1600800063.6167638,17339,0.1931672841310501
1600800070.78513,17543,0.1931672841310501
1600800078.2507932,17557,0.1931672841310501
1600800123.3653111,18451,0.1931672841310501
1600800153.4815588,19116,0.1931672841310501
1600800155.36319,19169,0.1931672841310501
1600800174.8248796,19531,0.1931672841310501
1600800178.6815221,19640,0.1931672841310501
1600800179.1780074,19654,0.1931672841310501
1600800181.888088,19731,0.1931672841310501
1600800197.898645,19995,0.1931672841310501
1600800199.93455,20053,0.1931672841310501
1600800200.2534554,20062,0.1931672841310501
1600800202.9205942,20138,0.1931672841310501
1600800206.6496327,20244,0.1931672841310501
1600800213.4419549,20252,0.1931672841310501
1600800215.9524562,20323,0.1931672841310501
1600800220.0828862,20440,0.1931672841310501
1600800223.6055315,20539,0.1931672841310501
1600800224.975653,20578,0.1931672841310501
1600800238.7440846,20779,0.1931672841310501
1600800238.853709,20782,0.1931672841310501
1600800241.4459739,20855,0.1931672841310501
1600800249.460202,21080,0.1931672841310501
1600800251.7451913,21144,0.1931672841310501
1600800261.5929604,21232,0.1931672841310501
1600800264.6226044,21319,0.1931672841310501
1600800271.8341424,21523,0.1931672841310501
1600800290.13283,21848,0.1931672841310501
1600800307.36592,22245,0.1931672841310501
1600800308.5543475,22330,0.1931672841310501
1600800308.8827803,22358,0.1931672841310501
1600800332.6331341,23138,0.1931672841310501
1600800332.7505052,23148,0.1931672841310501
1600800333.653345,23192,0.17070570588111877
1600800334.567748,23218,0.17070570588111877
1600800336.9724355,23286,0.17070570588111877
1600800339.6129873,23361,0.17070570588111877
1600800348.7306101,23427,0.17070570588111877
1600800352.7237055,23540,0.17070570588111877
1600800357.3426352,23670,0.17070570588111877
1600800357.73352,23681,0.17070570588111877
1600800358.4439492,23701,0.17070570588111877
1600800373.3356411,23938,0.17070570588111877
1600800380.7261755,24147,0.17070570588111877
1600800385.5115972,24282,0.17070570588111877
1600800385.584166,24284,0.17070570588111877
1600800393.8807044,24322,0.17070570588111877
1600800404.4744196,24621,0.17070570588111877
1600800407.929349,24719,0.17070570588111877
1600800408.2145805,24727,0.17070570588111877
1600800420.9987266,24901,0.17070570588111877
1600800422.167739,24934,0.17070570588111877
1600800440.3315072,25253,0.17070570588111877
1600800443.1435864,25332,0.17070570588111877
1600800445.2448008,25391,0.17070570588111877
1600800466.7693,25812,0.17070570588111877
1600800468.0140274,25847,0.17070570588111877
1600800470.6320245,25921,0.17070570588111877
1600800490.9570138,26303,0.17070570588111877
1600800515.1960602,26797,0.17070570588111877
1600800515.232885,26798,0.17070570588111877
1600800516.3084795,26829,0.17070570588111877
1600800534.051999,27142,0.17070570588111877
1600800534.4773648,27154,0.17070570588111877
1600800534.6469045,27159,0.17070570588111877
1600800538.6650786,27274,0.17070570588111877
1600800553.6649537,27505,0.17070570588111877
1600800557.1297765,27603,0.17070570588111877
1600800558.3760223,27638,0.17070570588111877
1600800564.975805,27825,0.17070570588111877
1600800575.107303,27916,0.17070570588111877
1600800600.2980802,28438,0.17070570588111877
1600800604.0017211,28543,0.17070570588111877
1600800625.808961,28970,0.17070570588111877
1600800626.7391005,28996,0.17070570588111877
1600800629.063221,29062,0.17070570588111877
1600800634.0053039,29201,0.17070570588111877
1600800642.9343333,29263,0.17070570588111877
1600800650.2893229,29471,0.17070570588111877
1600800650.8642724,29487,0.17070570588111877
1600800655.225738,29611,0.17070570588111877
1600800669.7389278,29829,0.17070570588111877
1600800675.9372516,30005,0.17070570588111877
1600800676.8731694,30031,0.17070570588111877
1600800688.4500418,30174,0.17070570588111877
1600800693.8637035,30327,0.17070570588111877
1600800698.9210448,30470,0.17070570588111877
1600800710.4521976,30612,0.17070570588111877
1600800713.7602923,30706,0.17070570588111877
1600800714.243778,30720,0.17070570588111877
1600800745.2721145,31406,0.17070570588111877
1600800746.57273,31443,0.17070570588111877
1600800762.2039375,31696,0.17070570588111877
1600800768.6665363,31880,0.17070570588111877
1600800770.6362057,31936,0.17070570588111877
1600800779.7360113,32004,0.17070570588111877
1600800786.9569488,32207,0.17070570588111877
1600800801.8125353,32435,0.17070570588111877
1600800805.604958,32542,0.17070570588111877
1600800809.6872427,32657,0.17070570588111877
1600800813.3732207,32762,0.17070570588111877
1600800824.7156637,32894,0.17070570588111877
1600800824.993483,32902,0.17070570588111877
1600800829.6186128,33034,0.17070570588111877
1600800832.7890809,33181,0.17070570588111877
1600800833.8557563,33271,0.17070570588111877
1600800841.604421,33341,0.17070570588111877
1600800842.0091996,33375,0.17070570588111877
1600800842.3389094,33403,0.17070570588111877
1600800846.727121,33737,0.17070570588111877
1600800846.8633714,33749,0.17070570588111877
1600800853.7998927,33768,0.17070570588111877
1600800854.013259,33785,0.17070570588111877
1600800854.8732228,33839,0.17070570588111877
1600800855.3049245,33876,0.17070570588111877
1600800855.7442343,33913,0.17070570588111877
1600800857.3742208,34036,0.17070570588111877
1600800858.6333368,34141,0.17070570588111877
1600800872.4066668,34362,0.0534367710351944
1600800873.162531,34383,0.0534367710351944
1600800878.1621375,34525,0.0534367710351944
1600800880.7763338,34599,0.0534367710351944
1600800893.824934,34783,0.0534367710351944
1600800920.1647928,35333,0.0534367710351944
1600800920.9106667,35354,0.0534367710351944
1600800921.7274754,35377,0.0534367710351944
1600800925.396642,35483,0.0534367710351944
1600800935.4426517,35573,0.0534367710351944
1600800942.3814669,35771,0.0534367710351944
1600800945.1690102,35849,0.0534367710351944
1600800948.827585,35953,0.0534367710351944
1600800949.4330611,35970,0.0534367710351944
1600800958.7467382,36037,0.0534367710351944
1600800966.151062,36246,0.0534367710351944
1600800967.178434,36275,0.0534367710351944
1600800986.356279,36629,0.0534367710351944
1600800987.4339287,36659,0.0534367710351944
1600800991.2315335,36767,0.0534367710351944
1600800994.1813595,36850,0.0534367710351944
1600801002.9749668,36907,0.0534367710351944
1600801013.3936834,37202,0.0534367710351944
1600801030.3417263,37489,0.0534367710351944
1600801040.141334,37764,0.0534367710351944
1600801050.873613,37876,0.0534367710351944
1600801062.1047883,38192,0.0534367710351944
1600801077.5402899,38439,0.0534367710351944
1600801078.100402,38455,0.0534367710351944
1600801094.1618898,38720,0.0534367710351944
1600801098.399164,38840,0.0534367710351944
1600801103.4308493,38981,0.0534367710351944
1600801121.2882388,39296,0.0534367710351944
1600801142.1706054,39702,0.0534367710351944
1600801143.170813,39730,0.0534367710351944
1600801144.9751852,39781,0.0534367710351944
1600801148.3704681,39878,0.0534367710351944
1600801149.4521554,39909,0.0534367710351944
1600801153.3922713,40020,0.0534367710351944
1600801169.8493915,40296,0.0534367710351944
1600801183.861438,40500,0.0534367710351944
1600801189.0520654,40647,0.0534367710351944
1600801189.6266448,40663,0.0534367710351944
1600801189.7688835,40667,0.0534367710351944
1600801190.9577262,40700,0.0534367710351944
1600801191.6895647,40720,0.0534367710351944
1600801194.262292,40793,0.0534367710351944
1600801209.4974365,41040,0.0534367710351944
1600801216.750138,41244,0.0534367710351944
1600801217.710212,41271,0.0534367710351944
1600801220.199736,41341,0.0534367710351944
1600801233.99793,41539,0.0534367710351944
1600801234.5450332,41555,0.0534367710351944
1600801261.876882,42134,0.0534367710351944
1600801279.652677,42450,0.0534367710351944
1600801280.273325,42468,0.0534367710351944
1600801287.7449803,42678,0.0534367710351944
1600801331.0403633,43518,0.0534367710351944
1600801334.189005,43607,0.0534367710351944
1600801335.3253407,43639,0.0534367710351944
1600801344.5894945,43711,0.0534367710351944
1600801345.5782235,43738,0.0534367710351944
1600801345.7196448,43742,0.0534367710351944
1600801347.962652,43805,0.0534367710351944
1600801354.6715207,43993,0.0534367710351944
1600801357.3154254,44073,0.0534367710351944
1600801365.8689106,44200,0.0534367710351944
1600801365.9484956,44207,0.0534367710351944
1600801366.4510508,44251,0.0534367710351944
1600801367.3177178,44304,0.0534367710351944
1600801377.5017962,44585,0.0534367710351944
1600801380.421286,44816,0.0534367710351944
1600801382.3851724,44964,0.0534367710351944
1600801396.8651319,45310,0.053135406225919724
1600801397.1908345,45319,0.053135406225919724
1600801399.0646367,45372,0.053135406225919724
1600801410.6603734,45507,0.053135406225919724
1600801416.029959,45658,0.053135406225919724
1600801446.0806901,46318,0.053135406225919724
1600801446.6610801,46334,0.053135406225919724
1600801456.0298254,46413,0.053135406225919724
1600801459.1120753,46499,0.053135406225919724
1600801492.1375997,47241,0.053135406225919724
1600801500.937059,47301,0.053135406225919724
1600801511.0103345,47585,0.053135406225919724
1600801512.899035,47638,0.053135406225919724
1600801514.0266623,47669,0.053135406225919724
1600801521.9702673,47705,0.053135406225919724
1600801523.3625467,47744,0.053135406225919724
1600801528.2400115,47882,0.053135406225919724
1600801530.4919922,47947,0.053135406225919724
1600801531.3043594,47970,0.053135406225919724
1600801535.0709307,48076,0.053135406225919724
1600801545.6789968,48181,0.053135406225919724
1600801547.339053,48227,0.053135406225919724
1600801557.7880955,48522,0.053135406225919724
1600801575.854846,48844,0.053135406225919724
1600801597.9063094,49272,0.053135406225919724
1600801600.7042887,49351,0.053135406225919724
1600801605.1992648,49477,0.053135406225919724
1600801637.4119563,50006,0.053135406225919724
1600801639.19382,50056,0.053135406225919724
1600801642.4925976,50149,0.053135406225919724
1600801643.054296,50165,0.053135406225919724
1600801644.1252434,50195,0.053135406225919724
1600801646.7272167,50268,0.053135406225919724
1600801666.2467585,50629,0.053135406225919724
1600801672.992068,50819,0.053135406225919724
1600801685.508309,50979,0.053135406225919724
1600801691.0466888,51134,0.053135406225919724
1600801694.2987876,51227,0.053135406225919724
1600801696.231474,51282,0.053135406225919724
1600801727.9486449,51798,0.053135406225919724
1600801728.232812,51806,0.053135406225919724
1600801733.4358108,51954,0.053135406225919724
1600801735.1075768,52001,0.053135406225919724
1600801752.2589161,52292,0.053135406225919724
1600801754.3853672,52353,0.053135406225919724
1600801759.9248142,52510,0.053135406225919724
1600801772.8476462,52682,0.053135406225919724
1600801780.780734,52906,0.053135406225919724
1600801781.9476795,52939,0.053135406225919724
1600801787.3329341,53092,0.053135406225919724
1600801794.6005337,53107,0.053135406225919724
1600801807.3686042,53468,0.053135406225919724
1600801822.6100874,53706,0.053135406225919724
1600801822.8617508,53713,0.053135406225919724
1600801823.0001316,53717,0.053135406225919724
1600801823.1453958,53721,0.053135406225919724
1600801828.1171281,53862,0.053135406225919724
1600801829.6487324,53906,0.053135406225919724
1600801842.2698543,54072,0.053135406225919724
1600801843.5482893,54108,0.053135406225919724
1600801844.0793474,54123,0.053135406225919724
1600801848.229441,54241,0.053135406225919724
1600801870.8967848,54691,0.053135406225919724
1600801874.9911718,54807,0.053135406225919724
1600801886.2694972,54937,0.053135406225919724
1600801887.867332,54982,0.053135406225919724
1600801893.0104797,55193,0.053135406225919724
1600801894.4872248,55299,0.053135406225919724
1600801904.2221308,55543,0.053135406225919724
1600801904.3160279,55551,0.053135406225919724
1600801906.4618556,55713,0.053135406225919724
1600801907.0885465,55766,0.053135406225919724
1600801931.6484606,56337,0.011949939653277397
1600801937.676428,56507,0.011949939653277397
1600801938.1775122,56521,0.011949939653277397
1600801941.270291,56608,0.011949939653277397
1600801954.3225474,56787,0.011949939653277397
1600801955.481707,56820,0.011949939653277397
1600801961.82891,56999,0.011949939653277397
1600801979.0176218,57299,0.011949939653277397
1600801979.230897,57305,0.011949939653277397
1600801985.5764656,57484,0.011949939653277397
1600802002.156293,57760,0.011949939653277397
1600802027.665926,58295,0.011949939653277397
1600802032.7983716,58440,0.011949939653277397
1600802043.7652526,58556,0.011949939653277397
1600802046.7542987,58641,0.011949939653277397
1600802049.5036864,58719,0.011949939653277397
1600802050.4255292,58746,0.011949939653277397
1600802051.0202441,58763,0.011949939653277397
1600802075.561551,59264,0.011949939653277397
1600802077.2121868,59311,0.011949939653277397
1600802088.5005443,59432,0.011949939653277397
1600802095.8888078,59640,0.011949939653277397
1600802096.9475136,59670,0.011949939653277397
1600802121.821259,60179,0.011949939653277397
1600802122.0322306,60185,0.011949939653277397
1600802122.7877173,60207,0.011949939653277397
1600802125.9657464,60297,0.011949939653277397
1600802139.022392,60475,0.011949939653277397
1600802178.5586646,61205,0.011949939653277397
1600802181.0955424,61276,0.011949939653277397
1600802186.8422525,61438,0.011949939653277397
1600802190.2301197,61534,0.011949939653277397
1600802202.0735836,61680,0.011949939653277397
1600802225.2010095,62139,0.011949939653277397
1600802228.0582728,62219,0.011949939653277397
1600802238.5892835,62516,0.011949939653277397
1600802239.680662,62547,0.011949939653277397
1600802257.9563541,62874,0.011949939653277397
1600802269.945767,63024,0.011949939653277397
1600802276.8580518,63220,0.011949939653277397
1600802281.800189,63358,0.011949939653277397
1600802284.2765653,63428,0.011949939653277397
1600802284.3128014,63429,0.011949939653277397
1600802294.0623276,63513,0.011949939653277397
1600802299.65252,63671,0.011949939653277397
1600802306.5048807,63865,0.011949939653277397
1600802317.684692,63988,0.011949939653277397
1600802321.5593436,64098,0.011949939653277397
1600802326.1096244,64225,0.011949939653277397
1600802342.9486306,64511,0.011949939653277397
1600802343.3084557,64521,0.011949939653277397
1600802349.1153207,64687,0.011949939653277397
1600802363.070762,64889,0.011949939653277397
1600802375.5958006,65245,0.011949939653277397
1600802383.9273055,65292,0.011949939653277397
1600802389.5507984,65450,0.011949939653277397
1600802390.6465771,65481,0.011949939653277397
1600802394.899088,65601,0.011949939653277397
1600802396.3723292,65643,0.011949939653277397
1600802405.4085321,65709,0.011949939653277397
1600802412.4312112,65907,0.011949939653277397
1600802417.3731344,66049,0.011949939653277397
1600802428.308896,66298,0.011949939653277397
1600802439.5605228,66647,0.011949939653277397
1600802441.2268345,66787,0.011949939653277397
1600802443.305528,66948,0.011949939653277397
1600802443.631664,66976,0.011949939653277397
1600802444.35553,67021,0.011949939653277397
1600802462.2345738,67440,0.011949939653277397
1600802504.9399118,68263,0.011949939653277397
1600802505.5718322,68281,0.011949939653277397
1600802509.0328486,68378,0.011949939653277397
1600802517.5134373,68429,0.011949939653277397
1600802523.2609208,68590,0.011949939653277397
1600802542.0070217,68929,0.011949939653277397
1600802544.0788877,68988,0.011949939653277397
1600802550.5413196,69171,0.011949939653277397
1600802551.039541,69185,0.011949939653277397
1600802567.3471868,69455,0.011949939653277397
1600802568.1125302,69476,0.011949939653277397
1600802576.7097106,69719,0.011949939653277397
1600802586.2488575,69798,0.011949939653277397
1600802590.430338,69915,0.011949939653277397
1600802616.4994545,70462,0.011949939653277397
1600802620.6296005,70580,0.011949939653277397
1600802630.0560079,70656,0.011949939653277397
1600802639.1959522,70915,0.011949939653277397
1600802642.048756,70996,0.011949939653277397
1600802664.0065079,71428,0.011949939653277397
1600802675.476285,71554,0.011949939653277397
1600802676.3899589,71580,0.011949939653277397
1600802680.5229902,71696,0.011949939653277397
1600802685.9238715,71850,0.011949939653277397
1600802687.886576,71906,0.011949939653277397
1600802689.6910257,71957,0.011949939653277397
1600802690.468484,71979,0.011949939653277397
1600802698.539395,72012,0.011949939653277397
1600802699.4313674,72037,0.011949939653277397
1600802708.4577277,72297,0.011949939653277397
1600802708.5266316,72299,0.011949939653277397
1600802712.246924,72401,0.011949939653277397
1600802712.3508053,72404,0.011949939653277397
1600802724.4766731,72558,0.011949939653277397
1600802730.3132057,72723,0.011949939653277397
1600802735.6048105,72873,0.011949939653277397
1600802747.485879,73009,0.011949939653277397
1600802753.4635096,73179,0.011949939653277397
1600802758.444923,73318,0.011949939653277397
1600802781.9895468,73789,0.011949939653277397
1600802782.1678739,73794,0.011949939653277397
1600802790.6060042,73841,0.011949939653277397
1600802792.6919606,73901,0.011949939653277397
1600802793.5154254,73924,0.011949939653277397
1600802802.8194988,74187,0.011949939653277397
1600802803.0615437,74194,0.011949939653277397
1600802841.8436184,74901,0.011949939653277397
1600802858.0746286,75171,0.011949939653277397
1600802868.5570588,75469,0.011949939653277397
1600802869.1953936,75487,0.011949939653277397
1600802872.0305808,75567,0.011949939653277397
1600802891.3954613,75928,0.011949939653277397
1600802902.7770133,76056,0.011949939653277397
1600802904.3125556,76099,0.011949939653277397
1600802908.517379,76218,0.011949939653277397
1600802916.0816853,76431,0.011949939653277397
1600802917.9058316,76482,0.011949939653277397
1600802929.8381548,76626,0.011949939653277397
1600802931.5145416,76673,0.011949939653277397
1600802935.6787338,76790,0.011949939653277397
1600802939.754752,76906,0.011949939653277397
1600802939.9893541,76913,0.011949939653277397
1600802954.3689265,77198,0.011949939653277397
1600802956.0949132,77324,0.011949939653277397
1600802965.420426,77530,0.011949939653277397
1600802969.0366845,77802,0.011949939653277397
1600802977.2568269,77901,0.011949939653277397
1600802980.211892,78135,0.011949939653277397
1600802981.7717562,78208,0.011949939653277397
1600802983.799937,78265,0.011949939653277397
1600803015.3560498,78775,0.011949939653277397
1600803017.784825,78843,0.011949939653277397
1600803020.5019102,78920,0.011949939653277397
1600803021.0135403,78934,0.011949939653277397
1600803022.4312358,78973,0.011949939653277397
1600803023.5620532,79005,0.011949939653277397
1600803041.3244662,79309,0.011949939653277397
1600803045.2247887,79418,0.011949939653277397
1600803051.5838,79597,0.011949939653277397
1600803071.726849,79975,0.011949939653277397
1600803073.7153754,80031,0.011949939653277397
1600803073.85053,80035,0.011949939653277397
1600803082.9829712,80100,0.011949939653277397
1600803085.3113618,80165,0.011949939653277397
1600803093.315589,80390,0.011949939653277397
1600803093.8725927,80406,0.011949939653277397
1600803105.8289752,80550,0.011949939653277397
1600803106.757695,80576,0.011949939653277397
1600803108.0698166,80613,0.011949939653277397
1600803121.59811,80996,0.011949939653277397
1600803129.1314425,81015,0.011949939653277397
1600803132.7435937,81117,0.011949939653277397
1600803142.107768,81381,0.011949939653277397
1600803152.815646,81494,0.011949939653277397
1600803154.050934,81529,0.011949939653277397
1600803175.7912848,81952,0.011949939653277397
1600803210.282231,82736,0.011949939653277397
1600803211.497718,82770,0.011949939653277397
1600803221.1432185,82849,0.011949939653277397
1600803229.1331038,83075,0.011949939653277397
1600803230.9962375,83127,0.011949939653277397
1600803242.6546173,83267,0.011949939653277397
1600803251.260473,83510,0.011949939653277397
1600803267.0195925,83762,0.011949939653277397
1600803272.718604,83923,0.011949939653277397
1600803288.1600945,84165,0.011949939653277397
1600803289.3133626,84197,0.011949939653277397
1600803296.2894592,84394,0.011949939653277397
1600803296.823407,84409,0.011949939653277397
1600803310.3937993,84601,0.011949939653277397
1600803313.4282742,84686,0.011949939653277397
1600803315.304162,84740,0.011949939653277397
1600803318.0605788,84818,0.011949939653277397
1600803325.0833893,85020,0.011949939653277397
1600803333.030995,85052,0.011949939653277397
1600803334.3284209,85089,0.011949939653277397
1600803337.1670315,85169,0.011949939653277397
1600803342.4630988,85320,0.011949939653277397
1600803355.8757052,85508,0.011949939653277397
1600803356.980004,85539,0.011949939653277397
1600803358.149921,85572,0.011949939653277397
1600803362.1255488,85686,0.011949939653277397
1600803364.4278114,85749,0.011949939653277397
1600803379.4197,85985,0.011949939653277397
1600803380.4599762,86014,0.011949939653277397
1600803402.6487553,86452,0.011949939653277397
1600803414.307884,86780,0.011949939653277397
1600803414.7567785,86793,0.011949939653277397
1600803424.1067789,86865,0.011949939653277397
1600803429.124256,87008,0.011949939653277397
1600803449.5844207,87393,0.011949939653277397
1600803451.590098,87450,0.011949939653277397
1600803455.3443027,87556,0.011949939653277397
1600803457.6389153,87621,0.011949939653277397
1600803459.2454288,87666,0.011949939653277397
1600803471.7087033,87829,0.011949939653277397
1600803481.5363464,88137,0.011949939653277397
1600803492.2340877,88441,0.011949939653277397
1600803502.1429603,88674,0.011949939653277397
1600803503.81461,88815,0.011949939653277397
1600803518.1277323,89262,0.011949939653277397
1600803521.1427348,89347,0.011949939653277397
1600803521.7249866,89363,0.011949939653277397
1600803542.0856047,89745,0.011949939653277397
1600803542.7012026,89762,0.011949939653277397
1600803547.271359,89892,0.011949939653277397
1600803550.1273422,89973,0.011949939653277397
1600803559.2459564,90035,0.011949939653277397
1600803566.3570647,90237,0.011949939653277397
1600803580.4675837,90450,0.011949939653277397
1600803609.4473515,91074,0.011949939653277397
1600803610.1591647,91094,0.011949939653277397
1600803617.457369,91300,0.011949939653277397
1600803630.3171105,91474,0.011949939653277397
1600803635.680061,91624,0.011949939653277397
1600803636.3921645,91644,0.011949939653277397
1600803636.497519,91647,0.011949939653277397
1600803639.4642856,91732,0.011949939653277397
1600803639.5691664,91735,0.011949939653277397
1600803659.1455157,92094,0.011949939653277397
1600803660.0591428,92120,0.011949939653277397
1600803695.4253025,92729,0.011949939653277397
1600803697.498094,92788,0.011949939653277397
1600803709.4755456,93126,0.011949939653277397
1600803719.773988,93223,0.011949939653277397
1600803728.5673966,93471,0.011949939653277397
1600803750.45632,93901,0.011949939653277397
1600803774.3055089,94380,0.011949939653277397
1600803775.8538785,94424,0.011949939653277397
1600803786.6048505,94536,0.011949939653277397
1600803795.3860638,94784,0.011949939653277397
1600803799.1924613,94891,0.011949939653277397
1600803811.9610841,95057,0.011949939653277397
1600803816.4625063,95184,0.011949939653277397
1600803821.2736292,95321,0.011949939653277397
1600803823.2549303,95377,0.011949939653277397
1600803831.1016223,95409,0.011949939653277397
1600803833.6144614,95480,0.011949939653277397
1600803853.8685932,95860,0.011949939653277397
1600803857.008623,95949,0.011949939653277397
1600803857.82071,95972,0.011949939653277397
1600803876.3374424,96301,0.011949939653277397
1600803884.6585824,96535,0.011949939653277397
1600803886.9403841,96600,0.011949939653277397
1600803908.5464692,97018,0.011949939653277397
1600803913.3852885,97156,0.011949939653277397
1600803922.7894166,97226,0.011949939653277397
1600803925.2517402,97296,0.011949939653277397
1600803929.4935727,97416,0.011949939653277397
1600803931.0449443,97460,0.011949939653277397
1600803935.8624215,97596,0.011949939653277397
1600803944.7969942,97653,0.011949939653277397
1600803947.9584947,97742,0.011949939653277397
1600803949.8599086,97796,0.011949939653277397
1600803952.6679325,97876,0.011949939653277397
1600803956.5686164,97986,0.011949939653277397
1600803968.7664409,98139,0.011949939653277397
1600803971.3157582,98212,0.011949939653277397
1600803978.1310024,98404,0.011949939653277397
1600803980.5933652,98474,0.011949939653277397
1600803982.3106508,98523,0.011949939653277397
1600804014.8990817,99055,0.011949939653277397
1600804028.6626766,99506,0.011949939653277397
1600804029.9384658,99612,0.011949939653277397
1600804029.9617872,99614,0.011949939653277397
1600804033.5442872,99884,0.011949939653277397
1600804047.7647474,100284,0.011949939653277397
1600804064.6830976,100566,0.011949939653277397
1600804065.48343,100589,0.011949939653277397
1600804071.2080414,100751,0.011949939653277397
1600804081.8322697,100858,0.011949939653277397
1600804083.9138918,100917,0.011949939653277397
1600804084.239782,100926,0.011949939653277397
1600804086.7416897,100997,0.011949939653277397
1600804089.3852777,101072,0.011949939653277397
1600804092.3002446,101155,0.011949939653277397
1600804095.1037838,101234,0.011949939653277397
1600804105.4634664,101335,0.011949939653277397
1600804106.1712117,101355,0.011949939653277397
1600804108.814872,101431,0.011949939653277397
1600804110.8347187,101488,0.011949939653277397
1600804111.2196825,101499,0.011949939653277397
1600804133.2342384,101923,0.011949939653277397
1600804133.9387884,101943,0.011949939653277397
1600804153.7890472,102307,0.011949939653277397
1600804161.05205,102509,0.011949939653277397
1600804162.1940665,102541,0.011949939653277397
1600804164.1159525,102595,0.011949939653277397
1600804174.0807245,102685,0.011949939653277397
1600804180.9938107,102880,0.011949939653277397
1600804182.099628,102911,0.011949939653277397
1600804184.0825214,102966,0.011949939653277397
1600804185.3148773,103001,0.011949939653277397
1600804185.6630056,103011,0.011949939653277397
1600804199.3597605,103206,0.011949939653277397
1600804208.4178584,103462,0.011949939653277397
1600804217.1744354,103517,0.011949939653277397
1600804232.4252331,103947,0.011949939653277397
1600804251.0631907,104276,0.011949939653277397
1600804253.1349468,104334,0.011949939653277397
1600804272.9583118,104704,0.011949939653277397
1600804276.6338775,104808,0.011949939653277397
1600804277.1289167,104822,0.011949939653277397
1600804277.807056,104841,0.011949939653277397
1600804286.0896437,104882,0.011949939653277397
1600804286.578836,104896,0.011949939653277397
1600804287.1015723,104911,0.011949939653277397
1600804287.5738811,104924,0.011949939653277397
1600804288.953933,104963,0.011949939653277397
1600804293.5579114,105093,0.011949939653277397
1600804299.66569,105265,0.011949939653277397
1600804312.5649936,105434,0.011949939653277397
1600804318.793789,105610,0.011949939653277397
1600804322.0589314,105702,0.011949939653277397
1600804331.2730296,105774,0.011949939653277397
1600804331.764306,105788,0.011949939653277397
1600804353.5097127,106210,0.011949939653277397
1600804355.5226219,106267,0.011949939653277397
1600804359.8719766,106390,0.011949939653277397
1600804366.1573894,106566,0.011949939653277397
1600804376.4122047,106666,0.011949939653277397
1600804380.02591,106769,0.011949939653277397
1600804398.6291425,107103,0.011949939653277397
1600804428.8204584,107764,0.011949939653277397
1600804430.2348812,107804,0.011949939653277397
1600804431.4042869,107837,0.011949939653277397
1600804444.6424901,108021,0.011949939653277397
1600804459.8373017,108449,0.011949939653277397
1600804471.6865022,108586,0.011949939653277397
1600804496.6508439,109098,0.011949939653277397
1600804501.7286835,109242,0.011949939653277397
1600804501.7641497,109243,0.011949939653277397
1600804503.8078465,109301,0.011949939653277397
1600804517.7168949,109501,0.011949939653277397
1600804520.5222092,109580,0.011949939653277397
1600804536.029304,109822,0.011949939653277397
1600804544.4868987,110063,0.011949939653277397
1600804546.8233342,110191,0.011949939653277397
1600804547.2242296,110224,0.011949939653277397
1600804556.5125134,110418,0.011949939653277397
1600804557.3912125,110478,0.011949939653277397
1600804558.644661,110586,0.011949939653277397
1600804559.0634832,110622,0.011949939653277397
1600804559.2834384,110641,0.011949939653277397
1600804567.5827854,110737,0.011949939653277397
1600804580.4454267,111194,0.011949939653277397
1600804581.8606298,111235,0.011949939653277397
1600804585.0024068,111323,0.011949939653277397
1600804592.871644,111545,0.011949939653277397
1600804605.090794,111698,0.011949939653277397
1600804611.7841022,111887,0.011949939653277397
1600804612.7733266,111915,0.011949939653277397
1600804639.0836911,112470,0.011949939653277397
1600804652.9616516,112664,0.011949939653277397
1600804654.347094,112703,0.011949939653277397
1600804661.3103442,112902,0.011949939653277397
1600804683.2055137,113322,0.011949939653277397
1600804695.0827863,113463,0.011949939653277397
1600804699.583101,113589,0.011949939653277397
1600804704.9580917,113741,0.011949939653277397
1600804720.4256856,113980,0.011949939653277397
1600804731.4494927,114292,0.011949939653277397
1600804744.195615,114459,0.011949939653277397
1600804744.4807806,114467,0.011949939653277397
1600804764.178847,114820,0.011949939653277397
1600804773.9855714,115096,0.011949939653277397
1600804775.842873,115149,0.011949939653277397
1600804795.4831598,115506,0.011949939653277397
1600804795.9096892,115518,0.011949939653277397
1600804811.5511496,115765,0.011949939653277397
1600804811.7902122,115772,0.011949939653277397
1600804815.522642,115878,0.011949939653277397
1600804821.2024944,116039,0.011949939653277397
1600804831.1995347,116129,0.011949939653277397
1600804842.6933553,116453,0.011949939653277397
1600804855.8634572,116624,0.011949939653277397
1600804857.5800958,116673,0.011949939653277397
1600804858.9289544,116711,0.011949939653277397
1600804860.1423988,116745,0.011949939653277397
1600804861.4880834,116783,0.011949939653277397
1600804862.8800669,116822,0.011949939653277397
1600804866.9992998,116938,0.011949939653277397
1600804868.3565164,116977,0.011949939653277397
1600804876.6798208,117016,0.011949939653277397
1600804877.1813025,117030,0.011949939653277397
1600804877.7918787,117047,0.011949939653277397
1600804881.6283424,117155,0.011949939653277397
1600804883.5558078,117209,0.011949939653277397
1600804905.6436563,117635,0.011949939653277397
1600804912.414825,117825,0.011949939653277397
1600804923.4803534,117941,0.011949939653277397
1600804931.2769222,118161,0.011949939653277397
1600804932.3147597,118190,0.011949939653277397
1600804955.74704,118651,0.011949939653277397
1600804971.8196266,118908,0.011949939653277397
1600804972.8477485,118937,0.011949939653277397
1600804975.0371063,118998,0.011949939653277397
1600804992.5908468,119302,0.011949939653277397
1600804998.5232308,119470,0.011949939653277397
1600805023.4266748,119979,0.011949939653277397
1600805023.9544349,119994,0.011949939653277397
1600805041.524137,120291,0.011949939653277397
1600805068.4173791,120854,0.011949939653277397
1600805070.533203,120914,0.011949939653277397
1600805084.9570804,121192,0.011949939653277397
1600805084.9690115,121193,0.011949939653277397
1600805086.503173,121304,0.011949939653277397
1600805086.8378196,121332,0.011949939653277397
1600805087.1856546,121362,0.011949939653277397
1600805087.6639624,121403,0.011949939653277397
1600805095.8367336,121519,0.011949939653277397
1600805099.9243171,121835,0.011949939653277397
1600805100.4211361,121877,0.011949939653277397
1600805100.848966,121913,0.011949939653277397
1600805111.863095,122205,0.011949939653277397
1600805112.9696631,122236,0.011949939653277397
1600805130.1901689,122529,0.011949939653277397
1600805133.4991844,122622,0.011949939653277397
1600805133.9279668,122634,0.011949939653277397
1600805137.6391678,122739,0.011949939653277397
1600805155.8851843,123068,0.011949939653277397
1600805181.8366787,123609,0.011949939653277397
1600805182.6976929,123633,0.011949939653277397
1600805183.881994,123666,0.011949939653277397
1600805206.0112555,124103,0.011949939653277397
1600805208.3499825,124169,0.011949939653277397
1600805209.3752484,124197,0.011949939653277397
1600805227.9254293,124532,0.011949939653277397
1600805240.897086,124711,0.011949939653277397
1600805242.627394,124760,0.011949939653277397
1600805242.7329865,124763,0.011949939653277397
1600805243.1291106,124774,0.011949939653277397
1600805244.6795259,124818,0.011949939653277397
1600805252.6603713,125043,0.011949939653277397
1600805268.1281483,125290,0.011949939653277397
1600805322.655878,126444,0.011949939653277397
1600805338.1494706,126687,0.011949939653277397
1600805353.6925437,126935,0.011949939653277397
1600805355.5604079,126988,0.011949939653277397
1600805359.4661195,127097,0.011949939653277397
1600805364.1054046,127230,0.011949939653277397
1600805377.351653,127414,0.011949939653277397
1600805381.915791,127542,0.011949939653277397
1600805383.783005,127595,0.011949939653277397
1600805385.2806635,127637,0.011949939653277397
1600805389.131158,127746,0.011949939653277397
1600805389.380922,127753,0.011949939653277397
1600805390.5071266,127785,0.011949939653277397
1600805398.7057636,127817,0.011949939653277397
1600805400.8795915,127878,0.011949939653277397
1600805401.5175097,127896,0.011949939653277397
1600805409.1094909,128112,0.011949939653277397
1600805422.701704,128304,0.011949939653277397
1600805426.4021246,128408,0.011949939653277397
1600805428.537985,128470,0.011949939653277397
1600805434.7140174,128644,0.011949939653277397
1600805448.9883618,128852,0.011949939653277397
1600805459.3777566,129146,0.011949939653277397
1600805467.577911,129186,0.011949939653277397
1600805472.260117,129318,0.011949939653277397
1600805475.0271041,129396,0.011949939653277397
1600805475.3864734,129406,0.011949939653277397
1600805475.8010166,129418,0.011949939653277397
1600805476.0893755,129426,0.011949939653277397
1600805477.058495,129454,0.011949939653277397
1600805478.78061,129502,0.011949939653277397
1600805480.305866,129545,0.011949939653277397
1600805491.6942585,129672,0.011949939653277397
1600805497.0653946,129824,0.011949939653277397
1600805500.63019,129925,0.011949939653277397
1600805512.510728,130068,0.011949939653277397
1600805512.6201959,130071,0.011949939653277397
1600805515.911817,130165,0.011949939653277397
1600805521.2356768,130316,0.011949939653277397
1600805541.7551723,130703,0.011949939653277397
1600805542.789574,130733,0.011949939653277397
1600805543.9050083,130765,0.011949939653277397
1600805549.6658022,130926,0.011949939653277397
1600805558.722751,130986,0.011949939653277397
1600805559.6168642,131011,0.011949939653277397
1600805583.37778,131491,0.011949939653277397
1600805583.7694383,131502,0.011949939653277397
1600805590.0384028,131680,0.011949939653277397
1600805590.857503,131703,0.011949939653277397
1600805591.987423,131734,0.011949939653277397
1600805603.7835748,131876,0.011949939653277397
1600805604.2826881,131890,0.011949939653277397
1600805623.4864688,132506,0.011949939653277397
1600805625.8964634,132676,0.011949939653277397
1600805635.755963,132916,0.011949939653277397
1600805635.9420688,132932,0.011949939653277397
1600805637.7315762,133067,0.011949939653277397
1600805646.9152043,133206,0.011949939653277397
1600805650.845357,133318,0.011949939653277397
1600805657.1739633,133496,0.011949939653277397
1600805658.2946463,133528,0.011949939653277397
1600805660.8582654,133600,0.011949939653277397
1600805677.0562105,133860,0.011949939653277397
1600805682.2289255,134007,0.011949939653277397
1600805702.1359956,134376,0.011949939653277397
1600805702.587901,134389,0.011949939653277397
1600805705.6293921,134474,0.011949939653277397
1600805718.535069,134645,0.011949939653277397
1600805725.1083975,134829,0.011949939653277397
1600805725.9243467,134852,0.011949939653277397
1600805726.1001756,134857,0.011949939653277397
1600805726.8043258,134877,0.011949939653277397
1600805730.5711422,134983,0.011949939653277397
1600805749.794573,135327,0.011949939653277397
1600805766.8562517,135615,0.011949939653277397
1600805775.986548,135872,0.011949939653277397
1600805794.7412379,136209,0.011949939653277397
1600805797.2843447,136280,0.011949939653277397
1600805806.9003136,136358,0.011949939653277397
1600805818.1057425,136673,0.011949939653277397
1600805818.2872682,136678,0.011949939653277397
1600805818.796079,136693,0.011949939653277397
1600805837.488566,137023,0.011949939653277397
1600805838.6109776,137055,0.011949939653277397
1600805852.2851222,137252,0.011949939653277397
1600805860.3935764,137482,0.011949939653277397
1600805863.3126361,137565,0.011949939653277397
1600805863.9754872,137584,0.011949939653277397
1600805867.6229496,137687,0.011949939653277397
1600805876.4892972,137744,0.011949939653277397
1600805884.2985005,137966,0.011949939653277397
1600805897.6870625,138156,0.011949939653277397
1600805907.9787555,138444,0.011949939653277397
1600805908.9729993,138472,0.011949939653277397
1600805912.025079,138558,0.011949939653277397
1600805932.3646617,138939,0.011949939653277397
1600805933.1483343,138961,0.011949939653277397
1600805950.4070451,139258,0.011949939653277397
1600805955.5506039,139403,0.011949939653277397
1600805957.162672,139449,0.011949939653277397
1600805989.375511,139975,0.011949939653277397
1600805990.780191,140015,0.011949939653277397
1600805991.0772538,140023,0.011949939653277397
1600805991.8487744,140045,0.011949939653277397
1600805992.1993744,140055,0.011949939653277397
1600805994.9036262,140131,0.011949939653277397
1600805996.1175091,140165,0.011949939653277397
1600805999.2182293,140252,0.011949939653277397
1600806000.3267977,140283,0.011949939653277397
1600806023.7944937,140750,0.011949939653277397
1600806036.9220424,140927,0.011949939653277397
1600806039.1191041,140989,0.011949939653277397
1600806047.3294015,141222,0.011949939653277397
1600806047.5468397,141228,0.011949939653277397
1600806082.7705956,141834,0.011949939653277397
1600806083.4269478,141853,0.011949939653277397
1600806084.7105744,141889,0.011949939653277397
1600806088.1807468,141986,0.011949939653277397
1600806095.0118723,142179,0.011949939653277397
1600806095.6246688,142196,0.011949939653277397
1600806095.6603956,142197,0.011949939653277397
1600806113.157566,142496,0.011949939653277397
1600806114.4226463,142532,0.011949939653277397
1600806128.9459138,142751,0.011949939653277397
1600806133.956702,142892,0.011949939653277397
1600806149.0886006,143186,0.011949939653277397
1600806151.1253347,143342,0.011949939653277397
1600806152.981032,143485,0.011949939653277397
1600806160.8713808,143571,0.011949939653277397
1600806160.9967713,143581,0.011949939653277397
1600806162.835989,143722,0.011949939653277397
1600806163.3693717,143767,0.011949939653277397
1600806163.6633627,143792,0.011949939653277397
1600806165.3275282,143918,0.011949939653277397
1600806166.1539886,143988,0.011949939653277397
1600806174.974667,144157,0.011949939653277397
1600806176.897756,144226,0.011949939653277397
1600806178.9846456,144285,0.011949939653277397
1600806183.218521,144404,0.011949939653277397
1600806194.4536347,144528,0.011949939653277397
1600806195.180075,144549,0.011949939653277397
1600806227.925837,145280,0.011949939653277397
1600806246.4669774,145612,0.011949939653277397
1600806246.8620636,145623,0.011949939653277397
1600806249.9921913,145711,0.011949939653277397
1600806251.3670902,145750,0.011949939653277397
1600806252.821818,145791,0.011949939653277397
1600806264.6783435,145932,0.011949939653277397
1600806284.8839445,146312,0.011949939653277397
1600806287.9993274,146399,0.011949939653277397
1600806298.517497,146696,0.011949939653277397
1600806333.4489431,147296,0.011949939653277397
1600806335.5744665,147356,0.011949939653277397
1600806335.926867,147366,0.011949939653277397
1600806340.3588603,147491,0.011949939653277397
1600806374.3164878,148063,0.011949939653277397
1600806378.7563756,148189,0.011949939653277397
1600806382.2759883,148288,0.011949939653277397
1600806387.0920115,148424,0.011949939653277397
1600806398.2284334,148546,0.011949939653277397
1600806400.2883303,148604,0.011949939653277397
1600806402.7435544,148673,0.011949939653277397
1600806402.8859448,148677,0.011949939653277397
1600806406.445316,148778,0.011949939653277397
1600806409.5558228,148864,0.011949939653277397
1600806410.0956416,148879,0.011949939653277397
1600806443.7021704,149442,0.011949939653277397
1600806447.6765037,149555,0.011949939653277397
1600806452.2422101,149683,0.011949939653277397
1600806452.7848496,149698,0.011949939653277397
1600806455.2738848,149768,0.011949939653277397
1600806466.2406967,149886,0.011949939653277397
1600806468.0501113,149937,0.011949939653277397
1600806470.2749732,149999,0.011949939653277397


==> plot_data/lemp_comparison/elf_train_loss.csv <==
Wall time,Step,Value
1600799227.624236,0,2.447925090789795
1600799251.9642067,1,nan
1600799266.0849712,2,nan
1600799286.752768,3,1.7593286037445068
1600799309.4047399,4,1.3056187629699707
1600799331.993572,5,0.9939770102500916
1600799354.4956203,6,0.8335175514221191
1600799377.136264,7,0.7245894074440002
1600799399.7409365,8,0.6524015665054321
1600799422.1798155,9,0.5935319662094116
1600799444.7044873,10,0.5512376427650452
1600799467.4779882,11,0.5103370547294617
1600799489.938333,12,0.479932963848114
1600799512.5266724,13,0.460324764251709
1600799535.184892,14,0.44089755415916443
1600799557.7928174,15,0.4138311445713043
1600799580.6308465,16,0.3938293159008026
1600799603.2389512,17,0.38218605518341064
1600799625.7975707,18,0.36784428358078003
1600799648.3599217,19,0.35243523120880127
1600799670.963901,20,0.33766862750053406
1600799693.601167,21,0.3215968608856201
1600799715.990842,22,0.3175855278968811
1600799738.5100863,23,0.3045431077480316
1600799760.958157,24,0.2968798577785492
1600799779.7209797,25,0.2812053859233856
1600799792.0492823,26,nan
1600799804.4010963,27,nan
1600799822.1702633,28,0.2789600193500519
1600799844.7240043,29,0.28372564911842346
1600799867.3446507,30,0.26959800720214844
1600799890.0077426,31,0.261904239654541
1600799912.598322,32,0.25432389974594116
1600799935.1257534,33,0.24639879167079926
1600799957.869185,34,0.24157460033893585
1600799980.6339998,35,0.23393630981445312
1600800003.116163,36,0.22601944208145142
1600800025.7835333,37,0.22169935703277588
1600800048.4845238,38,0.21404767036437988
1600800071.009002,39,0.21416506171226501
1600800093.8424602,40,0.20619450509548187
1600800116.7203674,41,0.19759981334209442
1600800139.193584,42,0.1937287598848343
1600800161.7287683,43,0.19065119326114655
1600800184.3040528,44,0.18593771755695343
1600800206.8242505,45,0.1825551837682724
1600800229.2348552,46,0.1772148311138153
1600800251.9362578,47,0.1771705001592636
1600800274.4876997,48,0.17125457525253296
1600800297.1387422,49,0.1632988005876541
1600800310.790828,50,nan
1600800323.1947157,51,nan
1600800340.9629927,52,0.1461942493915558
1600800363.7019644,53,0.1514722853899002
1600800386.1349118,54,0.14504709839820862
1600800408.9895124,55,0.14198453724384308
1600800431.5806391,56,0.1402779519557953
1600800454.3902876,57,0.1309039443731308
1600800476.9456527,58,0.13288332521915436
1600800499.6159127,59,0.12888912856578827
1600800522.2892845,60,0.12786519527435303
1600800544.8463318,61,0.12917838990688324
1600800567.6507857,62,0.12657685577869415
1600800590.4609106,63,0.12244866788387299
1600800613.077664,64,0.12314274907112122
1600800635.7095046,65,0.11937502026557922
1600800658.3600042,66,0.11633988469839096
1600800681.055096,67,0.11203497648239136
1600800703.4703326,68,0.11358779668807983
1600800725.811342,69,0.10554368793964386
1600800748.5561423,70,0.11027629673480988
1600800771.0894928,71,0.10338565707206726
1600800793.7460275,72,0.10066992044448853
1600800816.492792,73,0.10701005160808563
1600800834.4231884,74,0.09415797144174576
1600800846.8638031,75,nan
1600800859.8806076,76,0.08050202578306198
1600800882.541825,77,0.06458937376737595
1600800905.0240495,78,0.055490441620349884
1600800927.7381072,79,0.048588044941425323
1600800950.4799116,80,0.04705290496349335
1600800973.2994335,81,0.043281324207782745
1600800995.9168274,82,0.043133724480867386
1600801018.5901945,83,0.04162858426570892
1600801041.413512,84,0.043199554085731506
1600801064.1160085,85,0.040960751473903656
1600801086.7045548,86,0.03890521079301834
1600801109.3465192,87,0.039769917726516724
1600801131.9191005,88,0.038994599133729935
1600801154.4070592,89,0.034736309200525284
1600801177.0668755,90,0.03594217076897621
1600801199.8229954,91,0.034038543701171875
1600801222.2361047,92,0.03463846817612648
1600801244.9452212,93,0.03238074481487274
1600801267.7196198,94,0.03268716484308243
1600801290.2335458,95,0.033899687230587006
1600801312.9590838,96,0.03211374208331108
1600801335.6796277,97,0.032945699989795685
1600801358.1939662,98,0.03080662712454796
1600801370.4044333,99,nan
1600801382.780146,100,nan
1600801401.757599,101,0.03082025609910488
1600801424.5385444,102,0.02933729626238346
1600801447.1941497,103,0.030995897948741913
1600801469.7711687,104,0.029538359493017197
1600801492.4270046,105,0.02747175469994545
1600801515.1073487,106,0.030411798506975174
1600801537.6322021,107,0.02918853797018528
1600801560.5097127,108,0.027093132957816124
1600801583.1555436,109,0.029245955869555473
1600801605.9786243,110,0.02952265553176403
1600801628.6198618,111,0.028006907552480698
1600801651.368508,112,0.02537699043750763
1600801674.0564177,113,0.027738744392991066
1600801696.8447332,114,0.029307357966899872
1600801719.5060623,115,0.027768315747380257
1600801742.1132522,116,0.027200927957892418
1600801764.8715346,117,0.025579353794455528
1600801787.5773888,118,0.025772705674171448
1600801810.264621,119,0.02563536912202835
1600801832.9614372,120,0.023961856961250305
1600801855.5808036,121,0.022541068494319916
1600801878.260008,122,0.023841263726353645
1600801895.0689445,123,0.02829090505838394
1600801907.4593925,124,nan
1600801921.8849397,125,0.020703980699181557
1600801944.4988177,126,0.019686900079250336
1600801967.1539843,127,0.017306143417954445
1600801989.6518097,128,0.017015017569065094
1600802012.4533362,129,0.01624586060643196
1600802034.861875,130,0.017658395692706108
1600802057.5299246,131,0.0173280518501997
1600802080.3364458,132,0.015517786145210266
1600802103.3178144,133,0.015417741611599922
1600802126.041471,134,0.015718353912234306
1600802148.7717786,135,0.01401247177273035
1600802171.6527748,136,0.014363487251102924
1600802194.2951758,137,0.014141537249088287
1600802216.9048164,138,0.014531481079757214
1600802239.7484667,139,0.014770417474210262
1600802262.3619156,140,0.014810712076723576
1600802285.016396,141,0.01391293853521347
1600802307.7105668,142,0.013833507895469666
1600802330.5095055,143,0.01417407114058733
1600802353.0998113,144,0.013171839527785778
1600802375.7417116,145,0.013078431598842144
1600802398.3430586,146,0.01351707149296999
1600802419.690692,147,0.013768622651696205
1600802432.0395343,148,nan
1600802444.689321,149,nan
1600802464.3246815,150,0.013570697046816349
1600802487.0479176,151,0.013269870541989803
1600802509.7806518,152,0.011728701181709766
1600802532.4258034,153,0.012677769176661968
1600802555.030828,154,0.012941489927470684
1600802577.7803054,155,0.012848729267716408
1600802600.4525397,156,0.013539164327085018
1600802623.058654,157,0.012992902658879757
1600802645.7057245,158,0.011930478736758232
1600802668.294778,159,0.01208760216832161
1600802691.1792831,160,0.011841192841529846
1600802713.932078,161,0.011858499608933926
1600802736.519759,162,0.011492356657981873
1600802759.536694,163,0.012091470882296562
1600802782.3504386,164,0.012153955176472664
1600802805.011337,165,0.01222819834947586
1600802827.781308,166,0.011415583081543446
1600802850.5931191,167,0.010574049316346645
1600802873.1253781,168,0.011788086965680122
1600802895.7448559,169,0.010907568037509918
1600802918.502033,170,0.011791935190558434
1600802941.2658656,171,0.010810501873493195
1600802956.9841945,172,0.01032555103302002
1600802969.8165855,173,nan
1600802985.035645,174,0.011453395709395409
1600803007.8285847,175,0.01108334306627512
1600803030.4577253,176,0.011424152180552483
1600803053.3938885,177,0.011997288092970848
1600803076.0967283,178,0.010311437770724297
1600803098.9378843,179,0.010810080915689468
1600803121.7078292,180,0.010534724220633507
1600803144.538196,181,0.010932008735835552
1600803167.1250565,182,0.010670013725757599
1600803189.8382788,183,0.010900390334427357
1600803212.517036,184,0.011298097670078278
1600803235.2708998,185,0.011571683920919895
1600803257.9323833,186,0.01042543537914753
1600803280.7378275,187,0.011417764239013195
1600803303.558752,188,0.01045218575745821
1600803326.1297357,189,0.01040640939027071
1600803348.6744053,190,0.011135857552289963
1600803371.535177,191,0.010920243337750435
1600803394.0791245,192,0.01124678086489439
1600803416.7146063,193,0.010037383995950222
1600803439.4201882,194,0.01055761706084013
1600803462.19245,195,0.010261684656143188
1600803482.3322575,196,0.011482792906463146
1600803495.088489,197,nan
1600803507.5632024,198,nan
1600803528.2899942,199,0.011023648083209991
1600803551.0686483,200,0.0104241743683815
1600803573.8401103,201,0.00972681399434805
1600803596.4152963,202,0.010134098120033741
1600803619.1866605,203,0.010496089234948158
1600803641.8371882,204,0.011754275299608707
1600803664.6585917,205,0.010707196779549122
1600803687.4190946,206,0.010171199217438698
1600803710.3072922,207,0.009885678067803383
1600803733.1390858,208,0.00990589614957571
1600803755.745972,209,0.009915887378156185
1600803778.5050604,210,0.009818344376981258
1600803801.2759852,211,0.009234625846147537
1600803824.0180583,212,0.009405544027686119
1600803846.6418347,213,0.010057885199785233
1600803869.3808334,214,0.010243333876132965
1600803892.1985698,215,0.00854665320366621
1600803914.897108,216,0.009339864365756512
1600803937.7488217,217,0.009735416620969772
1600803960.606606,218,0.009772293269634247
1600803983.2373471,219,0.010021389462053776
1600804006.1060436,220,0.010105635970830917
1600804020.9995928,221,nan
1600804033.714704,222,nan
1600804050.057553,223,0.009070498868823051
1600804072.9456534,224,0.009795576333999634
1600804095.638436,225,0.009900659322738647
1600804118.3657107,226,0.0095474598929286
1600804141.25391,227,0.009830792434513569
1600804164.260441,228,0.009309262037277222
1600804187.009457,229,0.009471297264099121
1600804209.7201324,230,0.008861156180500984
1600804232.5020995,231,0.008336194790899754
1600804255.457097,232,0.009021487087011337
1600804278.089816,233,0.009425703436136246
1600804300.8283892,234,0.009158330038189888
1600804323.7197385,235,0.008583294227719307
1600804346.2962618,236,0.00910668820142746
1600804369.0932996,237,0.009855587966740131
1600804391.7140195,238,0.008993647061288357
1600804414.3957274,239,0.00869421474635601
1600804437.1667836,240,0.009323189035058022
1600804459.8382788,241,0.008907525800168514
1600804482.7592452,242,0.00955160055309534
1600804505.4859354,243,0.00866661872714758
1600804528.2990901,244,0.009020037949085236
1600804547.5396829,245,0.009241863153874874
1600804560.1889079,246,nan
1600804572.8288054,247,nan
1600804594.8016865,248,0.009170884266495705
1600804617.5516818,249,0.008845970034599304
1600804640.1505482,250,0.009443714283406734
1600804662.9636164,251,0.00834726169705391
1600804685.9636726,252,0.009630263783037663
1600804708.8246133,253,0.009234124794602394
1600804731.6973557,254,0.009898246265947819
1600804754.499184,255,0.008139345794916153
1600804777.630243,256,0.009108024649322033
1600804800.529726,257,0.008969604969024658
1600804823.3215542,258,0.007937276735901833
1600804846.1359003,259,0.009435007348656654
1600804869.14115,260,0.008699004538357258
1600804892.1307836,261,0.00854741781949997
1600804915.070529,262,0.009523960761725903
1600804937.9269948,263,0.008046691305935383
1600804960.9674258,264,0.008872564882040024
1600804983.9365902,265,0.008044732734560966
1600805006.6287675,266,0.008465494960546494
1600805029.4505935,267,0.0088068637996912
1600805052.4583805,268,0.007873181253671646
1600805075.189679,269,0.009358897805213928
1600805089.0410275,270,nan
1600805101.2726598,271,nan
1600805118.7110715,272,0.009015963412821293
1600805141.514768,273,0.008937750943005085
1600805164.122208,274,0.00889651756733656
1600805186.8264723,275,0.008683968335390091
1600805209.4495366,276,0.008757015690207481
1600805232.0554266,277,0.008485249243676662
1600805254.658586,278,0.008068886585533619
1600805277.2357547,279,0.008723712526261806
1600805300.0147927,280,0.00771123543381691
1600805322.8399904,281,0.00820720475167036
1600805345.6268656,282,0.008510138839483261
1600805368.3147607,283,0.008004853501915932
1600805390.9877572,284,0.008726262487471104
1600805413.9836628,285,0.008409175090491772
1600805436.6289642,286,0.007801528554409742
1600805459.4871259,287,0.008065665140748024
1600805482.260953,288,0.0083104707300663
1600805505.0396519,289,0.007747478783130646
1600805527.6843781,290,0.008370423689484596
1600805550.467222,291,0.00798631738871336
1600805573.3069067,292,0.007512327749282122
1600805596.0694795,293,0.007281531114131212
1600805614.0437806,294,0.008272949606180191
1600805626.76884,295,nan
1600805639.7979903,296,0.008854096755385399
1600805662.5856235,297,0.00827564112842083
1600805685.4838877,298,0.008048316463828087
1600805708.317186,299,0.008114279247820377
1600805731.1742427,300,0.007591245695948601
1600805754.1097572,301,0.007399063091725111
1600805776.936186,302,0.008166630752384663
1600805799.7202318,303,0.0074768392369151115
1600805822.6059701,304,0.007911168038845062
1600805845.4404895,305,0.0073544420301914215
1600805868.0594757,306,0.00725545734167099
1600805890.7979362,307,0.007978782057762146
1600805913.4840648,308,0.007244485896080732
1600805936.2523785,309,0.007884548045694828
1600805958.926694,310,0.007395571563392878
1600805981.6672466,311,0.007430601865053177
1600806004.4703455,312,0.0073994542472064495
1600806027.3102994,313,0.007223800290375948
1600806050.0209732,314,0.007588034961372614
1600806072.7694216,315,0.007446369156241417
1600806095.7341642,316,0.0072811078280210495
1600806118.6022663,317,0.006686334498226643
1600806141.1695042,318,0.006342184264212847
1600806153.7285135,319,nan
1600806166.2885098,320,nan
1600806184.8350286,321,0.0077386582270264626
1600806207.533786,322,0.007543118670582771
1600806230.3478608,323,0.007289536762982607
1600806253.112474,324,0.007580159232020378
1600806275.8928893,325,0.00798001792281866
1600806298.6260874,326,0.007364501710981131
1600806321.4400775,327,0.006928884889930487
1600806344.150888,328,0.0067171258851885796
1600806367.0270755,329,0.007127650082111359
1600806389.768123,330,0.007247791159898043
1600806412.5845127,331,0.0064958445727825165
1600806435.2941644,332,0.0071504199877381325
1600806458.1330574,333,0.0066821216605603695


==> plot_data/lemp_comparison/elf_val_acc.csv <==
Wall time,Step,Value
1600799256.9704337,1,0.0982000008225441
1600799269.5340705,2,0.10119999945163727
1600799290.3420873,3,0.17440000176429749
1600799313.0704317,4,0.2980000078678131
1600799335.5549366,5,0.504800021648407
1600799358.1257093,6,0.5681999921798706
1600799380.7391315,7,0.6362000107765198
1600799403.2862067,8,0.723800003528595
1600799425.7625148,9,0.6669999957084656
1600799448.361558,10,0.7652000188827515
1600799470.8399858,11,0.7555999755859375
1600799493.5408406,12,0.8022000193595886
1600799516.07191,13,0.7447999715805054
1600799538.7503304,14,0.8180000185966492
1600799561.5250618,15,0.8151999711990356
1600799584.248078,16,0.7778000235557556
1600799606.8048904,17,0.8392000198364258
1600799629.344533,18,0.8163999915122986
1600799651.9790492,19,0.8456000089645386
1600799674.5554442,20,0.8321999907493591
1600799697.028013,21,0.8406000137329102
1600799719.5279555,22,0.8471999764442444
1600799741.965305,23,0.7997999787330627
1600799764.5101247,24,0.817799985408783
1600799783.041129,25,0.8640000224113464
1600799795.483533,26,0.8557999730110168
1600799807.8196857,27,0.8637999892234802
1600799825.647569,28,0.8414000272750854
1600799848.286885,29,0.8277999758720398
1600799870.9609377,30,0.8452000021934509
1600799893.5671685,31,0.8434000015258789
1600799916.0289671,32,0.8537999987602234
1600799938.7416844,33,0.8122000098228455
1600799961.4894497,34,0.7889999747276306
1600799984.1580682,35,0.8198000192642212
1600800006.7434018,36,0.8388000130653381
1600800029.2940009,37,0.826200008392334
1600800052.0107956,38,0.868399977684021
1600800074.7127855,39,0.8668000102043152
1600800097.5225408,40,0.8565999865531921
1600800120.244299,41,0.800599992275238
1600800142.6589668,42,0.8109999895095825
1600800165.1806922,43,0.8733999729156494
1600800187.8057015,44,0.8759999871253967
1600800210.2382576,45,0.8565999865531921
1600800232.8471441,46,0.866599977016449
1600800255.541552,47,0.8565999865531921
1600800278.0865211,48,0.8654000163078308
1600800300.6650114,49,0.8740000128746033
1600800314.2862942,50,0.8726000189781189
1600800326.7381656,51,0.8881999850273132
1600800344.5883996,52,0.8677999973297119
1600800367.1173244,53,0.8682000041007996
1600800389.8078003,54,0.8519999980926514
1600800412.5228324,55,0.8727999925613403
1600800435.2828326,56,0.8601999878883362
1600800457.9248993,57,0.8708000183105469
1600800480.5666437,58,0.8691999912261963
1600800503.3002393,59,0.871999979019165
1600800525.866103,60,0.8628000020980835
1600800548.4571958,61,0.8899999856948853
1600800571.3679385,62,0.8804000020027161
1600800594.070466,63,0.8596000075340271
1600800616.585255,64,0.8831999897956848
1600800639.2449863,65,0.8804000020027161
1600800661.9164486,66,0.8483999967575073
1600800684.5135386,67,0.8858000040054321
1600800706.9853995,68,0.864799976348877
1600800729.4021473,69,0.8515999913215637
1600800752.2206635,70,0.8695999979972839
1600800774.5669334,71,0.8754000067710876
1600800797.431633,72,0.8736000061035156
1600800820.0151074,73,0.895799994468689
1600800837.9328628,74,0.8999999761581421
1600800850.4129028,75,0.9017999768257141
1600800863.559245,76,0.8985999822616577
1600800886.0464363,77,0.907800018787384
1600800908.7205236,78,0.9074000120162964
1600800931.3468556,79,0.9083999991416931
1600800954.2120445,80,0.9038000106811523
1600800976.8315346,81,0.9038000106811523
1600800999.553129,82,0.906000018119812
1600801022.2207997,83,0.9070000052452087
1600801045.0062304,84,0.9046000242233276
1600801067.7116249,85,0.9129999876022339
1600801090.2351744,86,0.902999997138977
1600801112.961589,87,0.9114000201225281
1600801135.499612,88,0.9061999917030334
1600801157.9713817,89,0.9103999733924866
1600801180.6892483,90,0.9083999991416931
1600801203.233582,91,0.9093999862670898
1600801225.8798094,92,0.9014000296592712
1600801248.5528908,93,0.907800018787384
1600801271.2730649,94,0.9064000248908997
1600801293.7799854,95,0.9016000032424927
1600801316.6504598,96,0.8998000025749207
1600801339.280276,97,0.9093999862670898
1600801361.6870215,98,0.9049999713897705
1600801373.86262,99,0.907800018787384
1600801386.3893044,100,0.9074000120162964
1600801405.322335,101,0.9053999781608582
1600801428.0462902,102,0.9038000106811523
1600801450.6982696,103,0.9067999720573425
1600801473.3412852,104,0.9064000248908997
1600801495.9603264,105,0.909600019454956
1600801518.6426702,106,0.9100000262260437
1600801541.2574406,107,0.9070000052452087
1600801563.995944,108,0.9034000039100647
1600801586.8090522,109,0.9071999788284302
1600801609.6093447,110,0.9057999849319458
1600801632.1570647,111,0.906000018119812
1600801654.970203,112,0.9085999727249146
1600801677.712952,113,0.9070000052452087
1600801700.4306786,114,0.9020000100135803
1600801723.0338624,115,0.9031999707221985
1600801745.7138362,116,0.9061999917030334
1600801768.4774,117,0.9043999910354614
1600801791.1985595,118,0.902400016784668
1600801813.890401,119,0.9075999855995178
1600801836.5760186,120,0.9028000235557556
1600801859.1807673,121,0.9092000126838684
1600801881.8546143,122,0.9057999849319458
1600801898.5107696,123,0.9071999788284302
1600801911.0912385,124,0.9074000120162964
1600801925.4254959,125,0.9103999733924866
1600801948.0830376,126,0.9115999937057495
1600801970.7001045,127,0.9121999740600586
1600801993.3285491,128,0.9133999943733215
1600802015.9346423,129,0.9138000011444092
1600802038.5626926,130,0.9129999876022339
1600802061.314304,131,0.9133999943733215
1600802084.0729303,132,0.9138000011444092
1600802106.987056,133,0.9142000079154968
1600802129.6470351,134,0.9129999876022339
1600802152.4536421,135,0.9133999943733215
1600802175.211202,136,0.9136000275611877
1600802197.8738425,137,0.9115999937057495
1600802220.6180902,138,0.9115999937057495
1600802243.3274002,139,0.9111999869346619
1600802265.9720924,140,0.9128000140190125
1600802288.6272442,141,0.9132000207901001
1600802311.3398032,142,0.9114000201225281
1600802334.1682396,143,0.9125999808311462
1600802356.6480184,144,0.9132000207901001
1600802379.3460011,145,0.9115999937057495
1600802401.8626614,146,0.9114000201225281
1600802423.1619027,147,0.9114000201225281
1600802435.573156,148,0.9110000133514404
1600802448.1366792,149,0.9101999998092651
1600802467.9218853,150,0.9111999869346619
1600802490.7148366,151,0.9118000268936157
1600802513.3602643,152,0.9133999943733215
1600802536.0493965,153,0.9110000133514404
1600802558.5608044,154,0.9124000072479248
1600802581.4022207,155,0.9128000140190125
1600802604.0803266,156,0.9125999808311462
1600802626.6898258,157,0.909600019454956
1600802649.223671,158,0.9128000140190125
1600802671.9701893,159,0.9106000065803528
1600802694.8516524,160,0.9107999801635742
1600802717.4521434,161,0.9120000004768372
1600802740.2290897,162,0.9150000214576721
1600802763.1572592,163,0.9128000140190125
1600802785.9535642,164,0.9128000140190125
1600802808.6804507,165,0.9120000004768372
1600802831.392804,166,0.9129999876022339
1600802854.1800883,167,0.9118000268936157
1600802876.691903,168,0.9132000207901001
1600802899.346642,169,0.9120000004768372
1600802922.160826,170,0.9120000004768372
1600802944.8269212,171,0.9132000207901001
1600802960.4568305,172,0.9092000126838684
1600802973.441029,173,0.9053999781608582
1600802988.6574461,174,0.9136000275611877
1600803011.3549209,175,0.9120000004768372
1600803034.1950061,176,0.9132000207901001
1600803056.9439738,177,0.9120000004768372
1600803079.7479098,178,0.9142000079154968
1600803102.5309205,179,0.9124000072479248
1600803125.3398118,180,0.9121999740600586
1600803148.086694,181,0.9129999876022339
1600803170.7749915,182,0.9132000207901001
1600803193.4002411,183,0.9129999876022339
1600803216.120245,184,0.9146000146865845
1600803238.9101603,185,0.9147999882698059
1600803261.5062454,186,0.9160000085830688
1600803284.4178503,187,0.9147999882698059
1600803307.2530417,188,0.9133999943733215
1600803329.7465568,189,0.9121999740600586
1600803352.2265651,190,0.9138000011444092
1600803375.0891972,191,0.9118000268936157
1600803397.6846206,192,0.9136000275611877
1600803420.2893834,193,0.9129999876022339
1600803443.024905,194,0.9111999869346619
1600803465.7591093,195,0.9138000011444092
1600803485.9384124,196,0.9139999747276306
1600803498.614296,197,0.9124000072479248
1600803511.06169,198,0.9114000201225281
1600803531.9248068,199,0.9124000072479248
1600803554.7734141,200,0.9120000004768372
1600803577.3586938,201,0.9147999882698059
1600803600.1250792,202,0.9133999943733215
1600803622.8191557,203,0.9118000268936157
1600803645.4980636,204,0.9128000140190125
1600803668.2258422,205,0.9124000072479248
1600803691.1440027,206,0.9128000140190125
1600803714.0282166,207,0.9121999740600586
1600803736.637121,208,0.9115999937057495
1600803759.3649418,209,0.9120000004768372
1600803782.0879173,210,0.9124000072479248
1600803804.9473364,211,0.9114000201225281
1600803827.572636,212,0.9107999801635742
1600803850.2897012,213,0.9132000207901001
1600803873.0260394,214,0.9107999801635742
1600803895.7786207,215,0.9110000133514404
1600803918.6663475,216,0.9115999937057495
1600803941.4468765,217,0.9107999801635742
1600803964.151293,218,0.9103999733924866
1600803987.008741,219,0.9124000072479248
1600804009.8594315,220,0.9115999937057495
1600804024.5626798,221,0.9056000113487244
1600804037.3161383,222,0.902400016784668
1600804053.6704288,223,0.9110000133514404
1600804076.5481548,224,0.9125999808311462
1600804099.2856572,225,0.9114000201225281
1600804122.0155034,226,0.9124000072479248
1600804144.95423,227,0.9097999930381775
1600804167.8691623,228,0.9115999937057495
1600804190.6284745,229,0.9097999930381775
1600804213.2463498,230,0.9093999862670898
1600804236.2528472,231,0.9103999733924866
1600804259.0274975,232,0.9111999869346619
1600804281.6985025,233,0.9124000072479248
1600804304.5320747,234,0.9136000275611877
1600804327.2738504,235,0.9115999937057495
1600804349.9368048,236,0.9115999937057495
1600804372.7073998,237,0.9110000133514404
1600804395.3471146,238,0.9120000004768372
1600804418.007289,239,0.9106000065803528
1600804440.7096941,240,0.9111999869346619
1600804463.6039343,241,0.9114000201225281
1600804486.3718433,242,0.9120000004768372
1600804509.0810685,243,0.9125999808311462
1600804531.986545,244,0.9121999740600586
1600804551.0271294,245,0.9031999707221985
1600804563.851336,246,0.9118000268936157
1600804576.3617227,247,0.9092000126838684
1600804598.3803642,248,0.9146000146865845
1600804621.1470027,249,0.9114000201225281
1600804643.797377,250,0.9110000133514404
1600804666.8098578,251,0.9093999862670898
1600804689.66807,252,0.9111999869346619
1600804712.532473,253,0.9114000201225281
1600804735.2710261,254,0.9136000275611877
1600804758.3901026,255,0.9120000004768372
1600804781.3429163,256,0.9120000004768372
1600804804.160575,257,0.9121999740600586
1600804826.944055,258,0.9114000201225281
1600804849.923749,259,0.9100000262260437
1600804872.7767894,260,0.9106000065803528
1600804895.7938123,261,0.9120000004768372
1600804918.6412432,262,0.9110000133514404
1600804941.738429,263,0.9118000268936157
1600804964.7228148,264,0.9114000201225281
1600804987.593735,265,0.9138000011444092
1600805010.3492424,266,0.9103999733924866
1600805033.237141,267,0.9103999733924866
1600805056.1265368,268,0.9121999740600586
1600805078.9184487,269,0.9121999740600586
1600805092.462978,270,0.9115999937057495
1600805104.6942685,271,0.9124000072479248
1600805122.4597273,272,0.9124000072479248
1600805145.0230649,273,0.9101999998092651
1600805167.656529,274,0.9110000133514404
1600805190.3337948,275,0.9129999876022339
1600805213.032559,276,0.9121999740600586
1600805235.5788372,277,0.9128000140190125
1600805258.2914453,278,0.9100000262260437
1600805280.9093926,279,0.9093999862670898
1600805303.6222272,280,0.909600019454956
1600805326.5351589,281,0.9124000072479248
1600805349.2977777,282,0.9111999869346619
1600805371.865114,283,0.9100000262260437
1600805394.733848,284,0.9121999740600586
1600805417.596601,285,0.9125999808311462
1600805440.3494122,286,0.9115999937057495
1600805463.1474195,287,0.9107999801635742
1600805485.9403858,288,0.9114000201225281
1600805508.6165338,289,0.9103999733924866
1600805531.27096,290,0.9101999998092651
1600805554.1610327,291,0.9107999801635742
1600805576.9415064,292,0.9120000004768372
1600805599.5804007,293,0.9120000004768372
1600805617.6895473,294,0.9120000004768372
1600805630.2981076,295,0.9071999788284302
1600805643.3387175,296,0.9129999876022339
1600805666.3090277,297,0.9120000004768372
1600805689.1554592,298,0.9120000004768372
1600805711.9307444,299,0.9100000262260437
1600805734.9063172,300,0.9115999937057495
1600805757.7359478,301,0.9124000072479248
1600805780.5981505,302,0.9097999930381775
1600805803.3467176,303,0.9107999801635742
1600805826.34042,304,0.9111999869346619
1600805849.0413904,305,0.9111999869346619
1600805871.7783473,306,0.9107999801635742
1600805894.3215868,307,0.9133999943733215
1600805917.2827287,308,0.9129999876022339
1600805939.855504,309,0.9110000133514404
1600805962.559204,310,0.9124000072479248
1600805985.2869093,311,0.9124000072479248
1600806008.2391279,312,0.9118000268936157
1600806030.8873591,313,0.9133999943733215
1600806053.6672719,314,0.9100000262260437
1600806076.371044,315,0.9132000207901001
1600806099.347129,316,0.9120000004768372
1600806122.2262228,317,0.9132000207901001
1600806144.7698824,318,0.9129999876022339
1600806157.2867837,319,0.9114000201225281
1600806169.8232112,320,0.9124000072479248
1600806188.4270756,321,0.9118000268936157
1600806211.1674082,322,0.9100000262260437
1600806234.0067077,323,0.9101999998092651
1600806256.7887561,324,0.9124000072479248
1600806279.4372952,325,0.9115999937057495
1600806302.28244,326,0.9124000072479248
1600806325.0039337,327,0.9136000275611877
1600806347.8117125,328,0.9133999943733215
1600806370.62873,329,0.9107999801635742
1600806393.3543751,330,0.9111999869346619
1600806416.2528818,331,0.9120000004768372
1600806438.9316204,332,0.9121999740600586
1600806461.75388,333,0.9110000133514404


==> plot_data/lemp_comparison/golsi_step_size.csv <==
Wall time,Step,Value
1600704133.5316012,42,0.40889301896095276
1600704139.9424725,167,1.0142486095428467
1600704143.0149949,229,0.4365674555301666
1600704160.3497486,474,0.4417657256126404
1600704163.4658744,536,0.505407452583313
1600704165.7687175,579,0.4696619212627411
1600704166.1352131,586,0.4696619212627411
1600704168.4648335,634,0.43429821729660034
1600704169.1208389,647,0.5028378367424011
1600704172.538164,714,0.5823270678520203
1600704177.409425,808,0.44059452414512634
1600704192.3727622,1014,0.46073779463768005
1600704208.6360676,1333,0.5319053530693054
1600704215.8492203,1385,0.6335662603378296
1600704216.18666,1392,0.6335662603378296
1600704218.3955886,1436,0.6150906085968018
1600704231.4464357,1691,0.6150913834571838
1600704233.653314,1734,0.6418873071670532
1600704233.8085654,1737,0.6418873071670532
1600704245.0631974,1877,0.5826345682144165
1600704247.0454519,1917,0.7313308715820312
1600704253.0772905,2036,0.6773195862770081
1600704271.4039721,2307,0.6967794299125671
1600704275.4534655,2389,0.7141139507293701
1600704280.4546096,2485,0.705724835395813
1600704280.5050452,2486,0.705724835395813
1600704290.3899915,2685,0.8411012291908264
1600704312.6757553,3038,0.895106315612793
1600704326.8047101,3230,0.8787800669670105
1600704327.583533,3246,0.7605739831924438
1600704330.5461032,3305,0.9425984621047974
1600704351.000906,3618,0.9686378240585327
1600704351.0983834,3620,0.9946767091751099
1600704353.5911052,3670,1.0333245992660522
1600704361.132704,3821,0.9742635488510132
1600704367.9972847,3956,1.08077073097229
1600704390.0682087,4317,2.604250192642212
1600704394.3100047,4400,1.2718113660812378
1600704398.8998573,4492,1.2222709655761719
1600704404.3728967,4509,1.1428906917572021
1600704412.5793886,4676,2.3618175983428955
1600704418.3110948,4788,2.0016493797302246
1600704432.2495832,4971,1.2350006103515625
1600704440.615315,5134,1.1965913772583008
1600704451.2758453,5345,2.4995713233947754
1600704451.9976842,5359,1.2140144109725952
1600704474.4515138,5723,1.1004365682601929
1600704486.2672656,5864,1.3239859342575073
1600704488.3590763,5907,2.7700448036193848
1600704492.4122922,5990,1.4413691759109497
1600704502.8227186,6200,1.706900715827942
1600704503.8082778,6219,1.482338786125183
1600704526.1356447,6574,2.617171049118042
1600704532.3307953,6699,1.0648468732833862
1600704532.9267864,6711,1.5154410600662231
1600704544.7844732,6854,1.3073256015777588
1600704550.2169383,6966,1.6534547805786133
1600704559.4996226,7155,1.5163676738739014
1600704575.2072089,7382,1.5698661804199219
1600704579.0131946,7460,1.46686851978302
1600704579.15414,7463,1.6927354335784912
1600704600.1392968,7798,1.2400726079940796
1600704601.7862222,7833,1.4881623983383179
1600704613.261327,8066,2.283926248550415
1600704623.4109735,8180,1.519193172454834
1600704625.3751633,8221,1.6901606321334839
1600704632.521141,8363,3.6120011806488037
1600704639.2156608,8498,1.6936577558517456
1600704639.6698067,8508,2.38679575920105
1600704649.0554533,8601,1.3292081356048584
1600704662.670336,8878,3.488645553588867
1600704665.4581478,8935,1.9228790998458862
1600704685.8769145,9260,2.1348605155944824
1600704700.5208306,9468,2.046656847000122
1600704704.6877673,9554,2.0201220512390137
1600704705.364754,9567,2.2834267616271973
1600704711.619674,9698,1.915826678276062
1600704755.0978646,10399,1.9092978239059448
1600704759.1977894,10479,2.039560556411743
1600704761.3094158,10522,1.8996047973632812
1600704765.5736005,10607,3.8092458248138428
1600704773.8924048,10780,2.046692132949829
1600704784.585106,10902,2.462939977645874
1600704784.7400448,10905,1.8808822631835938
1600704787.7281373,10966,2.4943103790283203
1600704790.271827,11020,2.102221727371216
1600704794.2243006,11102,1.7496076822280884
1600704820.4298184,11532,2.3496649265289307
1600704822.118767,11566,1.786596655845642
1600704828.0319948,11685,4.183289527893066
1600704836.4339519,11759,1.9631117582321167
1600704846.845086,11969,1.813145399093628
1600704847.0651343,11974,4.603878974914551
1600704861.3198657,12164,2.3762240409851074
1600704867.7716315,12290,2.0762782096862793
1600704901.7767138,12877,3.9565374851226807
1600704909.4877427,13034,2.10310697555542
1600704915.4754102,13061,3.0884225368499756
1600704947.016067,13597,2.324026584625244
1600704948.1850777,13620,2.559236764907837
1600704957.6885839,13810,3.6422927379608154
1600704983.202056,14221,4.814951419830322
1600704986.881762,14294,2.748168706893921
1600704989.1548882,14338,2.7958426475524902
1600704999.1446087,14447,2.3491787910461426
1600705008.7737236,14638,2.6670150756835938
1600705010.1817794,14668,2.5306625366210938
1600705015.676673,14779,2.572469472885132
1600705024.8663661,14873,2.208528757095337
1600705059.6113014,15473,2.3501064777374268
1600705061.375486,15507,2.2895500659942627
1600705078.53715,15764,2.2448904514312744
1600705096.6533835,16116,3.2910373210906982
1600705111.5704186,16321,2.5664455890655518
1600705142.9158034,16857,2.8212459087371826
1600705153.346217,17066,2.9116647243499756
1600705154.9300833,17097,2.6972665786743164
1600705170.6409726,17317,2.706542491912842
1600705171.770868,17339,2.4570345878601074
1600705181.7476308,17543,2.5174312591552734
1600705187.1918812,17557,3.126537322998047
1600705241.6096427,18451,2.6837263107299805
1600705278.9280283,19116,2.9052324295043945
1600705281.5312035,19169,2.7665820121765137
1600705304.1844714,19531,2.483585834503174
1600705309.6550155,19640,2.9960434436798096
1600705310.3579361,19654,2.5192599296569824
1600705314.2262082,19731,2.891179084777832
1600705331.8544717,19995,2.719947576522827
1600705334.7034616,20053,2.8672354221343994
1600705335.1480262,20062,2.8253066539764404
1600705338.8976822,20138,3.0282387733459473
1600705344.211258,20244,2.6970791816711426
1600705349.2768402,20252,2.6970791816711426
1600705352.7972507,20323,2.860379934310913
1600705358.3871791,20440,5.562158584594727
1600705363.3031032,20539,4.756576061248779
1600705365.1532075,20578,3.345127582550049
1600705379.8959014,20779,6.807623386383057
1600705380.050919,20782,3.2176408767700195
1600705383.6255963,20855,5.116083145141602
1600705394.431276,21080,3.184469699859619
1600705397.5455434,21144,2.4896676540374756
1600705406.7488208,21232,2.9447598457336426
1600705411.0709925,21319,6.565148830413818
1600705421.0547833,21523,3.269465684890747
1600705441.6809106,21848,3.059312343597412
1600705465.504592,22245,2.747159242630005
1600705469.6028996,22330,6.122838020324707
1600705471.0472612,22358,2.927471160888672
1600705518.8955927,23138,2.9122543334960938
1600705519.3877785,23148,2.9251346588134766
1600705521.5007427,23192,2.596571683883667
1600705522.84946,23218,6.414745330810547
1600705526.2393465,23286,3.0053799152374268
1600705529.8319075,23361,8.673547744750977
1600705537.8478231,23427,3.8407161235809326
1600705543.501152,23540,3.045501232147217
1600705549.727345,23670,5.9874444007873535
1600705550.2487667,23681,3.7160801887512207
1600705551.2561736,23701,3.527803897857666
1600705567.562081,23938,2.892897367477417
1600705577.5214076,24147,3.2217087745666504
1600705584.251329,24282,4.102644443511963
1600705584.3573322,24284,3.2437355518341064
1600705590.9369998,24322,4.8472466468811035
1600705605.7257137,24621,6.5000386238098145
1600705610.5372384,24719,4.226518154144287
1600705610.964768,24727,2.8721072673797607
1600705624.4932892,24901,5.06869649887085
1600705626.182235,24934,3.094386577606201
1600705646.8713744,25253,4.767993927001953
1600705650.858923,25332,3.7709145545959473
1600705653.8200266,25391,3.0659124851226807
1600705679.444638,25812,3.190213680267334
1600705681.1991885,25847,3.37229323387146
1600705684.7703447,25921,5.24220609664917
1600705708.351472,26303,2.8419783115386963
1600705737.7088354,26797,3.117940664291382
1600705737.7604263,26798,3.117940664291382
1600705739.3185015,26829,6.52055025100708
1600705759.3349214,27142,3.16886568069458
1600705759.913778,27154,7.463413238525391
1600705760.1715238,27159,3.2178192138671875
1600705765.8317618,27274,3.1900360584259033
1600705781.929275,27505,6.466345310211182
1600705786.8040774,27603,3.335975170135498
1600705788.5419316,27638,7.457358360290527
1600705797.6189303,27825,4.08806848526001
1600705806.8967345,27916,2.994842529296875
1600705837.6278706,28438,8.317227363586426
1600705842.8399332,28543,3.053149700164795
1600705868.920655,28970,2.8332724571228027
1600705870.263274,28996,3.465423583984375
1600705873.5974402,29062,3.800570487976074
1600705880.2936609,29201,3.9210994243621826
1600705888.2174082,29263,3.394275426864624
1600705898.525769,29471,3.583270788192749
1600705899.2800794,29487,5.554682731628418
1600705905.1621754,29611,3.078355550765991
1600705920.419762,29829,3.6646337509155273
1600705929.0969493,30005,6.1458420753479
1600705930.3973927,30031,4.582901954650879
1600705942.197847,30174,3.92266845703125
1600705949.727534,30327,3.276860237121582
1600705956.9585996,30470,3.795267343521118
1600705969.0937736,30612,3.7625036239624023
1600705973.7792752,30706,3.60697340965271
1600705974.4463642,30720,3.9248874187469482
1600706013.1820855,31406,8.808084487915039
1600706014.945003,31443,4.078831195831299
1600706031.7858782,31696,3.20979642868042
1600706040.9558048,31880,4.292032718658447
1600706043.7979803,31936,3.4184200763702393
1600706051.675927,32004,5.204195976257324
1600706061.6264932,32207,3.8700714111328125
1600706077.8719194,32435,3.195492744445801
1600706083.0248277,32542,4.458301067352295
1600706088.8079057,32657,4.4485764503479
1600706094.0468566,32762,4.325697422027588
1600706105.277972,32894,3.4227640628814697
1600706105.6759937,32902,5.2179975509643555
1600706112.061714,33034,3.7721872329711914
1600706119.1273272,33181,4.060925006866455
1600706123.7169454,33271,3.65488338470459
1600706131.8241148,33341,3.846220016479492
1600706133.436875,33375,3.954617500305176
1600706134.8500643,33403,3.5980265140533447
1600706151.3864098,33737,6.096449851989746
1600706152.013668,33749,3.130099296569824
1600706157.567256,33768,3.307835578918457
1600706158.3889675,33785,5.486021995544434
1600706161.0648806,33839,4.304070472717285
1600706162.816686,33876,5.3308610916137695
1600706164.6527712,33913,8.546887397766113
1600706170.4682887,34036,5.440010070800781
1600706175.5152004,34141,3.169355630874634
1600706191.3326986,34362,6.248152732849121
1600706192.329743,34383,6.187816619873047
1600706199.1865706,34525,9.724072456359863
1600706202.6683593,34599,7.649008274078369
1600706216.212833,34783,4.803001403808594
1600706247.5499623,35333,5.15121603012085
1600706248.4937491,35354,7.097082614898682
1600706249.6837885,35377,3.9269604682922363
1600706254.9354773,35483,3.786623001098633
1600706264.2042036,35573,4.363193511962891
1600706273.8708136,35771,5.379950046539307
1600706277.6350248,35849,8.512654304504395
1600706282.642501,35953,5.308343887329102
1600706283.5101116,35970,3.0435309410095215
1600706291.5457275,36037,3.1242644786834717
1600706301.5759044,36246,8.724753379821777
1600706303.2012022,36275,3.653104066848755
1600706325.6184902,36629,7.938464164733887
1600706327.0689487,36659,3.6226327419281006
1600706332.3745577,36767,3.9361860752105713
1600706336.6154678,36850,4.128260135650635
1600706344.2447803,36907,6.843670845031738
1600706358.8354151,37202,3.6268815994262695
1600706378.030903,37489,7.679774284362793
1600706391.719136,37764,5.512139320373535
1600706401.8762493,37876,5.635779857635498
1600706417.6660018,38192,4.2640275955200195
1600706434.53172,38439,4.050015449523926
1600706435.3148868,38455,5.443539619445801
1600706452.9206903,38720,3.453010082244873
1600706459.0775287,38840,10.178624153137207
1600706465.96518,38981,3.38696026802063
1600706486.1544683,39296,4.144020080566406
1600706510.7606664,39702,4.233129978179932
1600706512.2146924,39730,4.561241626739502
1600706514.7587395,39781,3.6775453090667725
1600706519.4376497,39878,4.360446453094482
1600706520.96452,39909,3.752065896987915
1600706526.3151896,40020,4.909773826599121
1600706544.6286032,40296,5.879889965057373
1600706558.975547,40500,3.4220786094665527
1600706565.9224646,40647,5.039888381958008
1600706566.7906868,40663,3.89060115814209
1600706566.989515,40667,3.89060115814209
1600706568.6615918,40700,4.108222484588623
1600706569.640217,40720,4.41374397277832
1600706573.1893098,40793,3.8094794750213623
1600706590.052497,41040,4.315364360809326
1600706600.1683097,41244,2.6782736778259277
1600706601.4994252,41271,4.473055839538574
1600706604.9013343,41341,3.809253692626953
1600706619.4008293,41539,11.046751022338867
1600706620.1674955,41555,5.3033294677734375
1600706653.5375404,42134,7.856988430023193
1600706673.7030892,42450,4.964439392089844
1600706674.5795805,42468,4.69076681137085
1600706685.0246866,42678,4.801799774169922
1600706735.96725,43518,10.164320945739746
1600706740.2247493,43607,4.958990573883057
1600706741.796869,43639,4.87739372253418
1600706749.8924854,43711,4.483456134796143
1600706751.2802224,43738,4.46232271194458
1600706751.4899719,43742,4.912125110626221
1600706754.5241432,43805,4.7125420570373535
1600706763.9753878,43993,3.791701078414917
1600706767.8101192,44073,3.6435136795043945
1600706778.7608683,44200,7.712621688842773
1600706779.0846071,44207,7.084653377532959
1600706781.192566,44251,4.081541538238525
1600706783.6553392,44304,3.6550211906433105
1600706802.1797976,44585,8.567516326904297
1600706813.5472178,44816,4.3131794929504395
1600706820.8270106,44964,5.589098930358887
1600706842.2599275,45310,3.776578426361084
1600706842.6762471,45319,4.57546329498291
1600706845.3153424,45372,5.2936859130859375
1600706856.588102,45507,4.4193596839904785
1600706863.902495,45658,3.9458255767822266
1600706901.4129264,46318,6.246689796447754
1600706902.2041478,46334,5.00257682800293
1600706910.6797118,46413,5.851251602172852
1600706914.7768414,46499,8.538780212402344
1600706955.9525392,47241,7.836606502532959
1600706963.5391595,47301,5.618185997009277
1600706977.3740113,47585,5.839534759521484
1600706979.921439,47638,4.924241065979004
1600706981.4412408,47669,5.3994460105896
1600706987.8436496,47705,4.80443811416626
1600706989.807621,47744,3.5207653045654297
1600706996.6607099,47882,4.1063432693481445
1600706999.870504,47947,4.931637287139893
1600707001.034207,47970,7.760612487792969
1600707006.0415015,48076,5.321585655212402
1600707015.938521,48181,4.443305015563965
1600707018.2338498,48227,3.690279960632324
1600707032.5008974,48522,5.137343406677246
1600707052.6031952,48844,4.226424694061279
1600707078.3093386,49272,5.742795944213867
1600707082.0901632,49351,5.12431526184082
1600707088.0533721,49477,4.894946575164795
1600707123.644508,50006,4.506378650665283
1600707126.1655927,50056,3.976844310760498
1600707130.6268878,50149,11.16653823852539
1600707131.4066973,50165,8.238173484802246
1600707132.875441,50195,3.6653976440429688
1600707136.2567854,50268,3.9675397872924805
1600707158.2507741,50629,4.464099884033203
1600707167.2669692,50819,4.971843719482422
1600707180.0461004,50979,4.945190906524658
1600707187.483939,51134,3.897383689880371
1600707192.0131097,51227,10.207151412963867
1600707194.6621165,51282,5.586740493774414
1600707229.5205295,51798,13.98550796508789
1600707230.1118317,51806,7.994640350341797
1600707237.3477118,51954,6.8495402336120605
1600707239.6379166,52001,5.933183670043945
1600707258.9459717,52292,5.361262798309326
1600707261.965351,52353,5.858105182647705
1600707269.6073391,52510,4.744835376739502
1600707282.5641422,52682,4.774807453155518
1600707293.7203746,52906,4.68148136138916
1600707295.2738507,52939,11.388691902160645
1600707302.6748834,53092,3.6397705078125
1600707308.2102253,53107,5.38145112991333
1600707326.0057335,53468,5.517210960388184
1600707342.2506723,53706,4.28478479385376
1600707342.5630195,53713,6.510917663574219
1600707342.7219846,53717,6.768424987792969
1600707342.931996,53721,3.7829089164733887
1600707350.0804741,53862,5.432306289672852
1600707352.0860426,53906,4.564802169799805
1600707364.8624644,54072,4.262750625610352
1600707366.5522144,54108,4.383511066436768
1600707367.3161294,54123,8.631832122802734
1600707373.0275269,54241,6.188345432281494
1600707399.7509034,54691,5.516154766082764
1600707405.3572495,54807,6.90269660949707
1600707416.1650777,54937,4.685895919799805
1600707418.3821561,54982,6.435038089752197
1600707429.0150588,55193,8.717937469482422
1600707434.2161565,55299,5.928725242614746
1600707450.514028,55543,5.848434925079346
1600707450.9144676,55551,9.244202613830566
1600707458.9050574,55713,10.668983459472656
1600707461.7228048,55766,5.915842056274414
1600707499.1856322,56337,5.202812671661377
1600707507.2873478,56507,5.344956398010254
1600707507.9516306,56521,13.983598709106445
1600707512.1579685,56608,10.568557739257812
1600707525.6219625,56787,4.13094425201416
1600707527.2137077,56820,9.217604637145996
1600707535.7442386,56999,6.290892601013184
1600707555.0655293,57299,6.264430046081543
1600707555.3192506,57305,7.068637847900391
1600707563.8780115,57484,8.960620880126953
1600707581.7953246,57760,7.140242576599121
1600707612.6792104,58295,3.922208547592163
1600707619.8512268,58440,4.596976280212402
1600707630.2154384,58556,4.370599269866943
1600707634.1972227,58641,9.079987525939941
1600707637.9189746,58719,4.344575881958008
1600707639.2106786,58746,3.894235610961914
1600707640.0273824,58763,5.110594749450684
1600707668.8931746,59264,6.298269271850586
1600707671.1162925,59311,2.4969184398651123
1600707681.8095326,59432,5.182182788848877
1600707691.9236948,59640,6.121230125427246
1600707693.3756351,59670,6.170167446136475
1600707723.0013323,60179,4.032727241516113
1600707723.263314,60185,6.0874481201171875
1600707724.2759197,60207,13.735152244567871
1600707728.4587758,60297,5.950268268585205
1600707741.6617465,60475,8.160240173339844
1600707785.9455757,61205,5.03477144241333
1600707789.501697,61276,4.162165641784668
1600707797.2124975,61438,5.295324325561523
1600707801.6711657,61534,7.441885948181152
1600707813.4596367,61680,9.233776092529297
1600707840.5313957,62139,3.86397385597229
1600707844.3707747,62219,5.987439155578613
1600707858.65472,62516,5.824934005737305
1600707860.0443876,62547,9.236512184143066
1600707880.808368,62874,5.122628688812256
1600707892.9462261,63024,8.942028045654297
1600707902.6944833,63220,4.3525238037109375
1600707909.3279636,63358,4.620848655700684
1600707912.7074487,63428,10.469808578491211
1600707912.7605546,63429,9.248042106628418
1600707921.7510672,63513,3.9918627738952637
1600707929.3180873,63671,6.726982116699219
1600707938.9486637,63865,4.839637756347656
1600707949.7851448,63988,5.293653964996338
1600707954.969853,64098,4.860184669494629
1600707961.009524,64225,14.552989959716797
1600707979.5524063,64511,6.14538049697876
1600707980.049197,64521,4.999483585357666
1600707988.0379486,64687,7.7662577629089355
1600708002.685257,64889,4.117320537567139
1600708020.012116,65245,4.784938335418701
1600708027.1236243,65292,8.974742889404297
1600708034.7494874,65450,4.152980327606201
1600708036.2603524,65481,5.89859676361084
1600708041.9649284,65601,7.465762138366699
1600708044.0236194,65643,8.660627365112305
1600708052.0241575,65709,5.378678321838379
1600708061.743857,65907,10.145771980285645
1600708068.6548758,66049,10.37980842590332
1600708085.4726832,66298,3.9195077419281006
1600708107.2116842,66647,7.297663688659668
1600708113.9264712,66787,8.898240089416504
1600708121.8128736,66948,10.485758781433105
1600708123.2497654,66976,4.318197250366211
1600708125.3846712,67021,5.903748035430908
1600708150.1199872,67440,6.659598350524902
1600708199.4607403,68263,8.546396255493164
1600708200.3004057,68281,6.016628742218018
1600708204.9379652,68378,5.945664405822754
1600708212.1493328,68429,3.3614699840545654
1600708219.9450471,68590,7.990421295166016
1600708240.8372812,68929,20.521018981933594
1600708243.69607,68988,5.132769584655762
1600708252.504582,69171,5.562753677368164
1600708253.1941376,69185,5.216217041015625
1600708271.0137208,69455,4.991982936859131
1600708271.9878778,69476,10.170406341552734
1600708283.8408902,69719,5.547657489776611
1600708292.3107126,69798,6.060446739196777
1600708298.007447,69915,6.368467330932617
1600708329.712489,70462,5.7244133949279785
1600708335.594783,70580,3.2323338985443115
1600708344.1107059,70656,10.944870948791504
1600708356.6340575,70915,5.689973831176758
1600708360.5047665,70996,11.06611156463623
1600708386.3511853,71428,4.797656536102295
1600708397.2395394,71554,5.551632404327393
1600708398.4500809,71580,8.224431037902832
1600708403.9480846,71696,3.9485673904418945
1600708411.2885683,71850,5.373759746551514
1600708413.922696,71906,5.708111763000488
1600708416.35316,71957,10.688349723815918
1600708417.358946,71979,8.236592292785645
1600708423.5224793,72012,5.949955463409424
1600708424.926006,72037,5.336292266845703
1600708437.4728613,72297,6.6484222412109375
1600708437.5524848,72299,6.126158237457275
1600708442.33252,72401,9.4669828414917
1600708442.501437,72404,6.188255310058594
1600708454.4778388,72558,6.633535385131836
1600708462.3447888,72723,12.686092376708984
1600708469.5854418,72873,17.509023666381836
1600708481.0197723,73009,12.149065017700195
1600708489.0383239,73179,6.091784477233887
1600708495.6572225,73318,10.588521957397461
1600708522.8752553,73789,10.883345603942871
1600708523.1077993,73794,12.825342178344727
1600708530.05462,73841,10.492443084716797
1600708532.9094555,73901,8.474708557128906
1600708534.080507,73924,4.813482284545898
1600708546.6208951,74187,4.178241729736328
1600708546.911142,74194,8.141497611999512
1600708590.7164433,74901,5.246943950653076
1600708608.7470493,75171,8.746820449829102
1600708623.1344037,75469,7.204045295715332
1600708623.9986522,75487,11.128850936889648
1600708627.7556798,75567,4.742760181427002
1600708649.982683,75928,6.698283672332764
1600708660.8154666,76056,6.380627632141113
1600708662.8657973,76099,12.351217269897461
1600708668.8291006,76218,11.658799171447754
1600708678.785657,76431,9.137033462524414
1600708681.1664455,76482,9.755650520324707
1600708692.9613545,76626,9.114250183105469
1600708695.2666378,76673,5.355973243713379
1600708700.6889122,76790,5.167809963226318
1600708706.078435,76906,8.173785209655762
1600708706.3874848,76913,5.184586048126221
1600708725.0739634,77198,5.52016019821167
1600708730.9946375,77324,7.745562553405762
1600708745.4498188,77530,6.700308799743652
1600708758.6193705,77802,9.053661346435547
1600708768.3103254,77901,9.27437686920166
1600708779.5030491,78135,5.190971374511719
1600708783.0898917,78208,4.325412750244141
1600708786.0766916,78265,7.706144332885742
1600708820.2113945,78775,5.4871649742126465
1600708823.4440732,78843,14.083601951599121
1600708827.0740862,78920,7.217628002166748
1600708827.727524,78934,5.98692512512207
1600708829.6985853,78973,8.248590469360352
1600708831.2743742,79005,5.851505279541016
1600708850.5406628,79309,4.196708679199219
1600708855.6557713,79418,12.767647743225098
1600708864.3716557,79597,5.827245235443115
1600708886.979811,79975,9.743461608886719
1600708889.7094195,80031,6.935115337371826
1600708889.9112937,80035,4.403954982757568
1600708897.8777473,80100,5.470749378204346
1600708901.1404326,80165,7.264079570770264
1600708912.3018203,80390,5.489810943603516
1600708913.1408238,80406,6.080385684967041
1600708924.8142507,80550,4.949129581451416
1600708926.0593328,80576,6.710446834564209
1600708927.7941184,80613,11.713109016418457
1600708946.1103644,80996,5.211246967315674
1600708951.726212,81015,4.677396297454834
1600708956.4696934,81117,5.483280181884766
1600708969.1429362,81381,6.819161891937256
1600708979.3697913,81494,5.0388593673706055
1600708981.049033,81529,6.9102983474731445
1600709006.4237614,81952,7.132013320922852
1600709049.2386718,82736,7.371113300323486
1600709050.890243,82770,6.48075532913208
1600709059.3865464,82849,5.151700973510742
1600709069.9755309,83075,5.6441121101379395
1600709072.4835043,83127,11.411564826965332
1600709084.0329,83267,10.72678279876709
1600709095.744306,83510,5.462128639221191
1600709112.4379065,83762,10.955738067626953
1600709120.3058252,83923,6.4166789054870605
1600709136.6684346,84165,4.8697404861450195
1600709138.3057392,84197,6.30048942565918
1600709147.8246732,84394,6.019881248474121
1600709148.4995637,84409,11.009612083435059
1600709162.8508584,84601,8.10937786102295
1600709167.0907366,84686,2.790208578109741
1600709169.579654,84740,5.553719520568848
1600709173.2761967,84818,6.867129325866699
1600709182.9292338,85020,6.160981178283691
1600709189.3273997,85052,9.200728416442871
1600709191.1249237,85089,10.821102142333984
1600709194.9151654,85169,4.745426654815674
1600709202.314722,85320,9.717568397521973
1600709215.9691167,85508,11.767067909240723
1600709217.5405993,85539,4.385839462280273
1600709219.1316962,85572,4.3939642906188965
1600709224.6267514,85686,13.578069686889648
1600709227.684961,85749,11.087203979492188
1600709244.0842335,85985,12.338871002197266
1600709245.5237167,86014,5.1528825759887695
1600709271.6802115,86452,7.188241481781006
1600709287.8541002,86780,7.710207939147949
1600709288.453784,86793,14.599449157714844
1600709296.7529614,86865,5.855081558227539
1600709303.718764,87008,5.953458309173584
1600709326.8150475,87393,4.538905143737793
1600709329.503067,87450,10.123062133789062
1600709334.6236532,87556,4.675825595855713
1600709337.7524478,87621,13.07755184173584
1600709339.8969815,87666,5.174888610839844
1600709352.6385448,87829,19.57017707824707
1600709367.1863956,88137,4.750964164733887
1600709386.4701266,88441,4.626379013061523
1600709402.3717163,88674,7.263386249542236
1600709409.3800735,88815,5.799825668334961
1600709435.630079,89262,10.606263160705566
1600709439.6959345,89347,6.1714396476745605
1600709440.4605992,89363,5.613146781921387
1600709463.904896,89745,7.751359939575195
1600709464.7390203,89762,3.750647783279419
1600709470.768599,89892,7.004881381988525
1600709474.7119005,89973,17.8753604888916
1600709482.559395,90035,6.624822616577148
1600709492.17474,90237,5.783731460571289
1600709507.2975,90450,8.68458366394043
1600709542.0633848,91074,4.489227294921875
1600709543.0372598,91094,5.170751571655273
1600709553.0304978,91300,5.439277648925781
1600709565.979194,91474,9.314658164978027
1600709573.2268212,91624,4.851414203643799
1600709574.2837412,91644,6.479681491851807
1600709574.4183376,91647,9.863268852233887
1600709578.4699397,91732,5.629804611206055
1600709578.6262558,91735,11.25960922241211
1600709600.3709698,92094,8.631882667541504
1600709601.6036167,92120,8.154694557189941
1600709640.6389549,92729,7.175008296966553
1600709643.4423482,92788,5.390799045562744
1600709659.933866,93126,5.557465553283691
1600709669.3380857,93223,12.96992015838623
1600709681.199432,93471,5.840503215789795
1600709706.3584495,93901,8.00035572052002
1600709734.1484468,94380,10.01587200164795
1600709736.2869127,94424,5.583134174346924
1600709746.5723054,94536,11.074691772460938
1600709758.6451428,94784,6.842654705047607
1600709764.0528913,94891,14.275588989257812
1600709777.051858,95057,3.2421066761016846
1600709783.2585728,95184,10.291440963745117
1600709789.908824,95321,7.0618896484375
1600709792.530935,95377,15.210755348205566
1600709798.9195597,95409,8.532215118408203
1600709802.204292,95480,6.364612102508545
1600709825.3114417,95860,6.915929794311523
1600709829.5329096,95949,6.63489294052124
1600709830.6269119,95972,4.516367435455322
1600709851.4530525,96301,5.168010234832764
1600709862.594432,96535,7.891644477844238
1600709865.728012,96600,9.178001403808594
1600709890.4656205,97018,9.716690063476562
1600709897.1644576,97156,6.945511341094971
1600709905.3563054,97226,7.872685432434082
1600709908.7478402,97296,5.5377888679504395
1600709914.5270627,97416,7.066800117492676
1600709916.6495616,97460,10.53244686126709
1600709923.0689793,97596,6.197421550750732
1600709930.757483,97653,7.355413436889648
1600709935.1220012,97742,7.558061122894287
1600709937.5835474,97796,8.110607147216797
1600709941.4698167,97876,6.154338836669922
1600709946.7581806,97986,13.670427322387695
1600709958.9439445,98139,7.59417200088501
1600709962.412385,98212,7.6608500480651855
1600709971.5967226,98404,8.81467342376709
1600709975.073974,98474,5.947604656219482
1600709977.3192499,98523,8.959151268005371
1600710012.7066483,99055,11.78976058959961
1600710039.245005,99506,6.847925186157227
1600710044.4555278,99612,5.774744510650635
1600710044.5567718,99614,5.774744510650635
1600710057.6001906,99884,5.787762641906738
1600710081.8492272,100284,7.923445224761963
1600710100.360869,100566,12.436065673828125
1600710101.4231071,100589,11.914012908935547
1600710108.988055,100751,9.942849159240723
1600710119.0266666,100858,4.701351642608643
1600710121.97843,100917,6.586339950561523
1600710122.3867188,100926,6.34998083114624
1600710125.6977675,100997,6.549854278564453
1600710129.4272707,101072,6.711026191711426
1600710133.3455493,101155,15.91817569732666
1600710137.1724277,101234,5.1223063468933105
1600710146.6481638,101335,5.214333534240723
1600710147.5659394,101355,13.850225448608398
1600710151.3064847,101431,5.7798075675964355
1600710154.0583558,101488,7.440588474273682
1600710154.6023524,101499,5.613504409790039
1600710179.8299894,101923,5.041804790496826
1600710180.7784374,101943,5.555209636688232
1600710203.0149918,102307,15.32138729095459
1600710212.9238803,102509,6.164902687072754
1600710214.3888535,102541,6.717707633972168
1600710216.9932587,102595,8.257720947265625
1600710226.0695772,102685,10.717625617980957
1600710235.2801769,102880,7.5469970703125
1600710236.7406187,102911,13.137201309204102
1600710239.3971198,102966,11.800877571105957
1600710241.082873,103001,7.051831245422363
1600710241.589736,103011,5.19120454788208
1600710255.8821073,103206,14.598861694335938
1600710268.5587108,103462,11.985215187072754
1600710276.1002698,103517,8.439866065979004
1600710297.0245676,103947,10.486824989318848
1600710317.9011889,104276,4.287720203399658
1600710320.6847754,104334,6.652045726776123
1600710343.1001084,104704,4.763762950897217
1600710348.1269479,104808,11.276535034179688
1600710348.751638,104822,10.618300437927246
1600710349.6595721,104841,5.397281646728516
1600710356.458045,104882,8.598108291625977
1600710357.1103106,104896,13.164981842041016
1600710357.821436,104911,7.482906818389893
1600710358.417514,104924,10.625387191772461
1600710360.3158603,104963,7.344516277313232
1600710366.3122993,105093,6.085987091064453
1600710374.5365543,105265,9.898247718811035
1600710387.2776787,105434,5.857297420501709
1600710395.6859744,105610,6.899600028991699
1600710400.185627,105702,3.614532947540283
1600710408.5224519,105774,11.846392631530762
1600710409.4252934,105788,4.177118301391602
1600710434.4217649,106210,6.569533824920654
1600710437.1536005,106267,6.9328813552856445
1600710442.8929467,106390,7.407609939575195
1600710451.3352938,106566,7.756494522094727
1600710460.8891602,106666,8.472201347351074
1600710465.6557198,106769,4.067573070526123
1600710486.1835742,107103,7.258424758911133
1600710522.761678,107764,4.775240898132324
1600710524.697945,107804,13.867403030395508
1600710526.3280647,107837,4.907144069671631
1600710539.9732652,108021,4.71954870223999
1600710560.562959,108449,9.055825233459473
1600710571.933227,108586,6.939799785614014
1600710601.6465502,109098,4.413968563079834
1600710608.6833532,109242,12.732032775878906
1600710608.736055,109243,12.732032775878906
1600710611.4742198,109301,9.258193016052246
1600710625.770097,109501,18.057945251464844
1600710629.615665,109580,5.097726345062256
1600710646.4106855,109822,5.785526275634766
1600710658.2355227,110063,6.777049541473389
1600710664.371491,110191,7.666701793670654
1600710665.9167433,110224,7.528987884521484
1600710680.2315495,110418,14.74631118774414
1600710683.142759,110478,5.523094177246094
1600710688.3378377,110586,8.259976387023926
1600710689.9850929,110622,8.486382484436035
1600710690.8904383,110641,10.80080795288086
1600710700.4556437,110737,9.193922996520996
1600710726.8118768,111194,12.148411750793457
1600710728.8174093,111235,7.916141986846924
1600710733.0515702,111323,3.731600522994995
1600710743.6865711,111545,8.016109466552734
1600710755.8601277,111698,4.514449596405029
1600710765.0178797,111887,8.130209922790527
1600710766.3183992,111915,4.397976398468018
1600710798.0123305,112470,7.441573619842529
1600710812.1363952,112664,6.234857082366943
1600710813.8651881,112703,6.883796215057373
1600710823.3986454,112902,4.498888969421387
1600710848.1755302,113322,6.527880668640137
1600710859.7462115,113463,16.05044174194336
1600710865.9066916,113589,12.590435028076172
1600710872.9541485,113741,13.057833671569824
1600710889.0568323,113980,10.752715110778809
1600710904.011608,114292,7.753536224365234
1600710917.1813748,114459,6.018583297729492
1600710917.581942,114467,8.505571365356445
1600710939.547503,114820,8.396543502807617
1600710952.8776584,115096,7.7146315574646
1600710955.4281218,115149,5.278217792510986
1600710977.0854118,115506,5.477628707885742
1600710977.6766424,115518,7.883392810821533
1600710994.4162369,115765,8.661859512329102
1600710994.7357895,115772,6.471972465515137
1600710999.7662303,115878,8.900184631347656
1600711007.6374025,116039,15.745412826538086
1600711016.7434056,116129,7.93731689453125
1600711032.3887637,116453,8.736364364624023
1600711045.7298362,116624,16.737627029418945
1600711048.055497,116673,12.764573097229004
1600711049.8602042,116711,15.105705261230469
1600711051.516877,116745,7.105117321014404
1600711053.3577888,116783,4.679165840148926
1600711055.3084269,116822,9.399252891540527
1600711061.0550213,116938,4.67601203918457
1600711062.8839052,116977,6.023281574249268
1600711069.6334143,117016,7.727499961853027
1600711070.2839324,117030,15.600659370422363
1600711071.0403924,117047,7.60099458694458
1600711076.251967,117155,7.745224952697754
1600711078.7956438,117209,3.4177162647247314
1600711103.9064538,117635,6.060680866241455
1600711112.8954637,117825,12.415501594543457
1600711123.4589646,117941,8.312427520751953
1600711133.9702995,118161,6.0241899490356445
1600711135.3567154,118190,5.0764265060424805
1600711162.128703,118651,10.667792320251465
1600711179.725223,118908,15.109930992126465
1600711181.1615872,118937,5.006629467010498
1600711184.0634205,118998,7.112384796142578
1600711203.5810585,119302,13.683013916015625
1600711211.700736,119470,6.43645715713501
1600711240.7056196,119979,7.984441757202148
1600711241.4237483,119994,3.5379254817962646
1600711260.3414788,120291,5.643983840942383
1600711291.6102803,120854,8.26479434967041
1600711294.50959,120914,12.975828170776367
1600711312.5251837,121192,4.546996116638184
1600711312.5602624,121193,9.093992233276367
1600711317.7025201,121304,10.946539878845215
1600711319.039491,121332,7.002048492431641
1600711320.4607215,121362,8.266666412353516
1600711322.4389482,121403,5.716946601867676
1600711332.7437189,121519,5.12690544128418
1600711347.9490073,121835,5.818911075592041
1600711349.9942625,121877,13.774859428405762
1600711351.6482706,121913,10.976972579956055
1600711370.191758,122205,10.914776802062988
1600711371.7205117,122236,4.978323936462402
1600711390.4175756,122529,7.297885417938232
1600711394.8945425,122622,9.571246147155762
1600711395.4933743,122634,7.036808013916016
1600711400.4409144,122739,7.059091091156006
1600711420.9365702,123068,12.188798904418945
1600711452.038644,123609,10.847801208496094
1600711453.1847875,123633,14.939362525939941
1600711454.792359,123666,6.8665595054626465
1600711480.487924,124103,14.227213859558105
1600711483.6425014,124169,12.02306079864502
1600711484.9170897,124197,5.751603126525879
1600711505.5040834,124532,8.134679794311523
1600711518.7618554,124711,5.626681804656982
1600711521.008845,124760,10.73950481414795
1600711521.1434782,124763,9.910064697265625
1600711521.6627276,124774,7.381201267242432
1600711523.7983332,124818,12.671808242797852
1600711534.3085704,125043,17.42555046081543
1600711551.04119,125290,6.135228157043457
1600711615.4566834,126444,7.297793388366699
1600711631.9873886,126687,5.347428798675537
1600711648.7736428,126935,7.669551372528076
1600711651.3742368,126988,7.681912422180176
1600711656.6814473,127097,7.724195957183838
1600711662.8908708,127230,7.832296371459961
1600711676.267737,127414,7.639379501342773
1600711682.3386922,127542,5.840302467346191
1600711685.1919794,127595,14.83234977722168
1600711687.2886617,127637,4.977923393249512
1600711692.3597083,127746,7.8412652015686035
1600711692.6937249,127753,7.427569389343262
1600711694.2434142,127785,7.823736190795898
1600711700.639979,127817,7.600552558898926
1600711703.6348186,127878,8.24671459197998
1600711704.5082161,127896,7.89886999130249
1600711714.8326678,128112,4.335353374481201
1600711729.0326374,128304,7.535764694213867
1600711734.11347,128408,7.949010848999023
1600711737.1389413,128470,5.8548455238342285
1600711745.6283221,128644,5.968217372894287
1600711760.2565527,128852,10.060717582702637
1600711774.4698086,129146,6.269252777099609
1600711781.3354871,129186,12.657613754272461
1600711787.795654,129318,12.337084770202637
1600711791.4202368,129396,5.98646879196167
1600711791.903462,129406,10.348302841186523
1600711792.5126376,129418,9.61392593383789
1600711792.914597,129426,12.684643745422363
1600711794.158127,129454,10.872514724731445
1600711796.5067973,129502,9.80126667022705
1600711798.529884,129545,7.748068332672119
1600711809.5512626,129672,6.474859714508057
1600711817.0219557,129824,10.980340003967285
1600711821.884554,129925,7.915417194366455
1600711833.6024082,130068,10.115240097045898
1600711833.756472,130071,9.864973068237305
1600711838.2439713,130165,8.794209480285645
1600711845.3953757,130316,6.594969749450684
1600711869.0457287,130703,9.324155807495117
1600711870.4794703,130733,12.28198528289795
1600711871.993975,130765,5.777556419372559
1600711879.683615,130926,7.942791938781738
1600711887.5049336,130986,15.709108352661133
1600711888.645953,131011,9.3334321975708
1600711916.5618372,131491,12.567359924316406
1600711917.045853,131502,6.364255428314209
1600711925.4807463,131680,10.160438537597656
1600711926.5980527,131703,10.567298889160156
1600711928.117155,131734,7.487247943878174
1600711939.7875676,131876,5.616971492767334
1600711940.4318476,131890,15.091410636901855
1600711974.7474203,132506,12.150618553161621
1600711982.780179,132676,7.805294036865234
1600711998.998391,132916,13.033601760864258
1600711999.7643273,132932,6.829923152923584
1600712006.1111665,133067,11.213240623474121
1600712017.6604638,133206,10.95622730255127
1600712022.840358,133318,6.449635982513428
1600712031.227741,133496,8.815977096557617
1600712032.7513225,133528,10.85204792022705
1600712036.1063697,133600,18.782390594482422
1600712052.8153346,133860,5.815197944641113
1600712059.6920526,134007,9.440940856933594
1600712082.0655098,134376,6.071274757385254
1600712082.6390567,134389,9.316425323486328
1600712086.5984747,134474,6.252973556518555
1600712099.7707205,134645,16.189773559570312
1600712108.4762726,134829,6.7435784339904785
1600712109.4848957,134852,6.322239875793457
1600712109.7078822,134857,6.322239875793457
1600712110.6498687,134877,5.452679634094238
1600712115.647731,134983,6.422427654266357
1600712136.5447397,135327,9.792532920837402
1600712155.2764583,135615,18.73264503479004
1600712167.1753554,135872,17.45792007446289
1600712188.2280488,136209,8.6058349609375
1600712191.5388985,136280,6.271630764007568
1600712200.17748,136358,13.420586585998535
1600712215.2819524,136673,6.236322402954102
1600712215.5320907,136678,3.118161201477051
1600712216.222957,136693,10.287578582763672
1600712237.162714,137023,8.089471817016602
1600712238.7430305,137055,7.9817891120910645
1600712253.15104,137252,19.443309783935547
1600712263.9277902,137482,23.66240882873535
1600712267.8204587,137565,12.49184513092041
1600712268.7203047,137584,17.033313751220703
1600712273.7573724,137687,11.028709411621094
1600712281.2989535,137744,10.07631778717041
1600712292.075407,137966,10.51743221282959
1600712306.0321822,138156,7.489066123962402
1600712319.8146775,138444,6.7376298904418945
1600712321.128599,138472,13.659757614135742
1600712325.0496006,138558,7.341403484344482
1600712348.5682516,138939,15.312862396240234
1600712349.6065664,138961,5.098233222961426
1600712368.784393,139258,17.5156192779541
1600712375.8516262,139403,6.8445916175842285
1600712378.005228,139449,12.154801368713379
1600712413.2815673,139975,10.924860954284668
1600712415.210614,140015,16.64735221862793
1600712415.6113691,140023,8.902560234069824
1600712416.6215677,140045,10.78904914855957
1600712417.0863569,140055,12.36975383758545
1600712420.752975,140131,7.775052547454834
1600712422.4798741,140165,8.453502655029297
1600712426.5807397,140252,5.893104553222656
1600712428.1291375,140283,6.866845607757568
1600712455.3463824,140750,10.566930770874023
1600712468.929012,140927,7.380957126617432
1600712472.1565058,140989,13.805510520935059
1600712483.481886,141222,10.449920654296875
1600712483.7464309,141228,9.25302791595459
1600712522.3070495,141834,11.216670989990234
1600712523.2618108,141853,9.262699127197266
1600712525.0311801,141889,9.04738712310791
1600712529.680625,141986,19.007963180541992
1600712538.9283729,142179,7.114068984985352
1600712539.7499468,142196,6.333762168884277
1600712539.7820997,142197,12.667524337768555
1600712558.6933892,142496,9.322953224182129
1600712560.4990275,142532,7.249000549316406
1600712575.878937,142751,5.712029933929443
1600712582.468425,142892,6.9630351066589355
1600712601.8380504,143186,4.758053779602051
1600712609.1203094,143342,5.737194061279297
1600712615.926387,143485,8.241744041442871
1600712625.0072663,143571,5.839670181274414
1600712625.5049586,143581,10.48431396484375
1600712632.2833548,143722,11.45138931274414
1600712634.3550117,143767,10.35311508178711
1600712635.504972,143792,5.819296360015869
1600712641.5227814,143918,11.268165588378906
1600712645.0531757,143988,7.891183376312256
1600712657.8467407,144157,21.002790451049805
1600712661.110973,144226,6.511646270751953
1600712663.8796859,144285,9.790456771850586
1600712669.5338426,144404,9.655269622802734
1600712680.2536464,144528,11.948148727416992
1600712681.2498245,144549,7.262031078338623
1600712720.8474154,145280,7.601322650909424
1600712741.4832928,145612,7.731228351593018
1600712741.9995558,145623,6.429451942443848
1600712746.11039,145711,5.8929548263549805
1600712748.0093477,145750,7.070535659790039
1600712750.0272796,145791,13.180109977722168
1600712761.4869351,145932,6.082062721252441
1600712784.0443027,146312,5.4173431396484375
1600712788.2297251,146399,7.71779203414917
1600712802.3781874,146696,15.74344253540039
1600712840.735492,147296,8.476607322692871
1600712843.5617914,147356,5.467369079589844
1600712844.0169199,147366,6.426229476928711
1600712849.7633462,147491,14.916560173034668
1600712887.45918,148063,10.935262680053711
1600712893.615865,148189,11.876873016357422
1600712898.4531863,148288,10.552384376525879
1600712905.0094402,148424,4.74754524230957
1600712915.812809,148546,6.4266743659973145
1600712918.5891345,148604,7.682774066925049
1600712921.836652,148673,8.088126182556152
1600712922.0530605,148677,6.572985649108887
1600712926.9848204,148778,6.931525230407715
1600712931.1892838,148864,9.57816219329834
1600712931.941259,148879,11.199599266052246
1600712968.546546,149442,4.949765205383301
1600712973.974051,149555,12.262636184692383
1600712980.0941594,149683,9.090415954589844
1600712980.849212,149698,14.702862739562988
1600712984.1353214,149768,14.217316627502441
1600712994.4974918,149886,19.610538482666016
1600712997.2754836,149937,7.473093509674072
1600713000.257853,149999,8.205778121948242


==> plot_data/lemp_comparison/golsi_train_loss.csv <==
Wall time,Step,Value
1600704124.8141904,0,2.434535264968872
1600704154.1638043,1,1.5451446771621704
1600704182.0192363,2,1.1075025796890259
1600704209.4786112,3,0.9422607421875
1600704236.8349185,4,0.8244695067405701
1600704263.8329303,5,0.7646075487136841
1600704291.1546495,6,0.7101777195930481
1600704318.1250408,7,0.6832529902458191
1600704345.427362,8,0.6348952054977417
1600704372.5930636,9,0.6004728674888611
1600704399.276547,10,0.5955670475959778
1600704426.4881778,11,0.569741427898407
1600704453.9283566,12,0.5445600152015686
1600704480.9315686,13,0.5249670743942261
1600704507.8990543,14,0.5116801261901855
1600704534.8462152,15,0.5016921758651733
1600704561.7676814,16,0.48520755767822266
1600704588.3106256,17,0.48133447766304016
1600704614.9574723,18,0.46864113211631775
1600704641.649229,19,0.45491689443588257
1600704668.528485,20,0.45491403341293335
1600704695.0794926,21,0.4407271146774292
1600704721.3544266,22,0.43772342801094055
1600704748.0328403,23,0.43054381012916565
1600704774.8522918,24,0.4191780984401703
1600704801.6086266,25,0.4147753119468689
1600704828.681952,26,0.4056417644023895
1600704855.8549032,27,0.4048806130886078
1600704883.2443223,28,0.3904861509799957
1600704910.237443,29,0.3865666091442108
1600704937.5061653,30,0.3691287338733673
1600704964.6312513,31,0.3707422912120819
1600704992.1623447,32,0.35881033539772034
1600705019.0284164,33,0.36035051941871643
1600705046.1785786,34,0.3596142530441284
1600705073.1582599,35,0.35075634717941284
1600705100.8483155,36,0.3311197757720947
1600705127.9174836,37,0.33432167768478394
1600705155.03083,38,0.33415040373802185
1600705182.0540042,39,0.3234270215034485
1600705209.606677,40,0.3253566324710846
1600705236.8234107,41,0.32420438528060913
1600705263.8446662,42,0.30663520097732544
1600705290.4474368,43,0.31462839245796204
1600705317.5132303,44,0.3125093877315521
1600705344.4934042,45,0.30378076434135437
1600705371.22807,46,0.30623143911361694
1600705397.782028,47,0.30329862236976624
1600705424.8653,48,0.29376617074012756
1600705451.4074533,49,0.29003608226776123
1600705478.0396237,50,0.28626516461372375
1600705504.4537842,51,0.28336793184280396
1600705531.738627,52,0.27473387122154236
1600705558.462141,53,0.2811053395271301
1600705585.0394576,54,0.2781791687011719
1600705612.058909,55,0.28619304299354553
1600705639.403543,56,0.26217424869537354
1600705666.6340425,57,0.27103152871131897
1600705693.5255892,58,0.273194819688797
1600705720.6433778,59,0.26785749197006226
1600705747.5759833,60,0.2760631740093231
1600705774.4396713,61,0.2735024094581604
1600705801.3251188,62,0.26822629570961
1600705828.6563528,63,0.2631986141204834
1600705855.7336626,64,0.26198768615722656
1600705882.7336984,65,0.2645648121833801
1600705909.5024385,66,0.25633588433265686
1600705936.2156136,67,0.2650455832481384
1600705963.722854,68,0.262265682220459
1600705990.7501645,69,0.2549721896648407
1600706017.6962984,70,0.26214203238487244
1600706044.429239,71,0.25369009375572205
1600706071.2327588,72,0.24821138381958008
1600706098.272019,73,0.25724759697914124
1600706125.1500432,74,0.24720662832260132
1600706152.0142274,75,0.2433558851480484
1600706178.3939242,76,0.24746470153331757
1600706205.3198047,77,0.23347721993923187
1600706231.81284,78,0.24664916098117828
1600706258.1675725,79,0.2477680742740631
1600706284.9071019,80,0.2372913360595703
1600706311.8424947,81,0.24688592553138733
1600706339.0322523,82,0.2287059873342514
1600706366.1701374,83,0.2262672334909439
1600706393.3593898,84,0.22801528871059418
1600706420.4591246,85,0.24101337790489197
1600706447.1296287,86,0.23851318657398224
1600706474.0558145,87,0.22966796159744263
1600706500.8536146,88,0.22905822098255157
1600706527.7124774,89,0.21295735239982605
1600706554.2067912,90,0.22120033204555511
1600706580.869743,91,0.22058159112930298
1600706607.8164537,92,0.22736720740795135
1600706634.8627791,93,0.22202050685882568
1600706661.4027998,94,0.23212720453739166
1600706688.6546452,95,0.2184075564146042
1600706715.7657826,96,0.21406090259552002
1600706742.257096,97,0.21657757461071014
1600706769.084471,98,0.20927900075912476
1600706795.540383,99,0.22692562639713287
1600706822.5097697,100,0.22514717280864716
1600706849.002717,101,0.21372582018375397
1600706875.762994,102,0.22369448840618134
1600706902.9339783,103,0.21185706555843353
1600706929.50711,104,0.2217458337545395
1600706956.3825238,105,0.2134755402803421
1600706982.8665245,106,0.21413132548332214
1600707009.5904677,107,0.21371178328990936
1600707036.0866117,108,0.20202724635601044
1600707062.4218853,109,0.2119155377149582
1600707089.1195402,110,0.20580853521823883
1600707116.0325825,111,0.20543169975280762
1600707142.3107595,112,0.21004228293895721
1600707168.8178458,113,0.2079775035381317
1600707195.4782603,114,0.2170090526342392
1600707222.2885334,115,0.20943717658519745
1600707249.486482,116,0.21112464368343353
1600707276.15549,117,0.1987224817276001
1600707303.0393405,118,0.19680170714855194
1600707329.894914,119,0.18916213512420654
1600707356.488048,120,0.19455382227897644
1600707383.0850835,121,0.19952693581581116
1600707409.6729722,122,0.2055428922176361
1600707436.6042619,123,0.1868044137954712
1600707463.3888314,124,0.19406858086585999
1600707490.1645207,125,0.20208226144313812
1600707516.5801876,126,0.20394396781921387
1600707543.0733652,127,0.19473886489868164
1600707569.4508886,128,0.2134283185005188
1600707596.1131146,129,0.19488348066806793
1600707622.698879,130,0.19373482465744019
1600707648.9603045,131,0.19958685338497162
1600707675.537848,132,0.19072212278842926
1600707702.1971066,133,0.1945759654045105
1600707728.5494537,134,0.20127065479755402
1600707754.7126398,135,0.20404930412769318
1600707780.9372778,136,0.19848763942718506
1600707807.2113204,137,0.18427497148513794
1600707833.759965,138,0.1903926283121109
1600707860.156599,139,0.20377445220947266
1600707887.0217319,140,0.18827036023139954
1600707913.7184184,141,0.1833467185497284
1600707940.5815594,142,0.1841178983449936
1600707966.8878827,143,0.19414322078227997
1600707993.4865332,144,0.1832025647163391
1600708020.2178214,145,0.19781383872032166
1600708046.7705898,146,0.1957373023033142
1600708073.4663618,147,0.1887321025133133
1600708100.0679147,148,0.18450763821601868
1600708126.754661,149,0.18311922252178192
1600708152.952463,150,0.18710261583328247
1600708179.5883498,151,0.18013077974319458
1600708205.9808204,152,0.18862180411815643
1600708232.33435,153,0.1863504946231842
1600708258.8138936,154,0.19002275168895721
1600708285.2310627,155,0.18171198666095734
1600708312.090387,156,0.17396663129329681
1600708338.9848263,157,0.19151343405246735
1600708365.6744237,158,0.18171362578868866
1600708392.26685,159,0.18342742323875427
1600708418.2636285,160,0.1877252608537674
1600708444.4654913,161,0.19091825187206268
1600708470.7621357,162,0.1842254251241684
1600708497.1918652,163,0.18430086970329285
1600708523.3401315,164,0.19483380019664764
1600708549.5409076,165,0.18096882104873657
1600708575.956134,166,0.18427158892154694
1600708602.860477,167,0.1691477745771408
1600708629.2379363,168,0.18604376912117004
1600708655.6939263,169,0.18086659908294678
1600708682.0719602,170,0.1855091154575348
1600708708.0418494,171,0.19291310012340546
1600708734.534994,172,0.17130126059055328
1600708761.0569835,173,0.1826714128255844
1600708787.7538629,174,0.18564043939113617
1600708814.2380757,175,0.18130487203598022
1600708840.5318978,176,0.18735729157924652
1600708866.8132396,177,0.1786050945520401
1600708892.9709003,178,0.1837068498134613
1600708919.937548,179,0.16356411576271057
1600708946.2323923,180,0.16992442309856415
1600708972.4603202,181,0.1904127448797226
1600708999.0112977,182,0.19149118661880493
1600709025.7133894,183,0.1701684594154358
1600709052.3586237,184,0.17070844769477844
1600709078.3773386,185,0.18214236199855804
1600709104.730547,186,0.18149018287658691
1600709131.152998,187,0.17722012102603912
1600709157.979828,188,0.17531132698059082
1600709184.348169,189,0.17717348039150238
1600709210.7501063,190,0.17401067912578583
1600709237.366307,191,0.1697680950164795
1600709264.1963902,192,0.17538735270500183
1600709291.1322625,193,0.16791874170303345
1600709317.4637425,194,0.174050435423851
1600709343.951248,195,0.1665363609790802
1600709370.0909932,196,0.17469778656959534
1600709396.3213508,197,0.17770959436893463
1600709423.0038295,198,0.1663396656513214
1600709449.5575771,199,0.16814836859703064
1600709475.9756637,200,0.1661931872367859
1600709502.3750021,201,0.17716729640960693
1600709529.0043874,202,0.16703453660011292
1600709555.3374572,203,0.16493424773216248
1600709581.529221,204,0.17636176943778992
1600709607.819771,205,0.1678418517112732
1600709634.3609462,206,0.17266027629375458
1600709660.9808762,207,0.17442481219768524
1600709687.3301528,208,0.17597395181655884
1600709713.5204046,209,0.1726580411195755
1600709739.9117763,210,0.17138253152370453
1600709766.7988448,211,0.16734543442726135
1600709793.6052914,212,0.16639798879623413
1600709819.9984713,213,0.17190483212471008
1600709846.5074012,214,0.1722773164510727
1600709872.8966796,215,0.17785611748695374
1600709899.4263482,216,0.1692439317703247
1600709925.6843736,217,0.16896232962608337
1600709952.169938,218,0.17261208593845367
1600709978.5869167,219,0.1730915606021881
1600710004.9696436,220,0.17575852572917938
1600710031.6406825,221,0.1705399751663208
1600710058.2771702,222,0.16479916870594025
1600710084.9233856,223,0.15786613523960114
1600710111.3426461,224,0.17657530307769775
1600710137.8278701,225,0.176412895321846
1600710164.342253,226,0.1574096381664276
1600710190.6835303,227,0.16449300944805145
1600710217.185889,228,0.15736883878707886
1600710243.3915858,229,0.17014367878437042
1600710270.416886,230,0.1588323563337326
1600710297.1151633,231,0.16752654314041138
1600710323.786011,232,0.15362843871116638
1600710350.0533726,233,0.16877147555351257
1600710376.0847661,234,0.17935711145401
1600710402.4690537,235,0.17033104598522186
1600710429.0581357,236,0.16244599223136902
1600710455.380995,237,0.1585732400417328
1600710481.0815392,238,0.17340223491191864
1600710507.588418,239,0.15865902602672577
1600710534.297812,240,0.1691991239786148
1600710560.5640538,241,0.16010239720344543
1600710586.9914017,242,0.16511373221874237
1600710613.764306,243,0.1483217030763626
1600710640.411226,244,0.1589227169752121
1600710667.1390529,245,0.15189975500106812
1600710693.6105359,246,0.16051669418811798
1600710719.9237664,247,0.16463454067707062
1600710746.2333665,248,0.16348797082901
1600710772.8561797,249,0.16848526895046234
1600710799.3741598,250,0.1636507213115692
1600710825.6721718,251,0.15964087843894958
1600710851.8273518,252,0.15750348567962646
1600710877.9790025,253,0.16843539476394653
1600710904.3780792,254,0.15462784469127655
1600710931.184509,255,0.16323821246623993
1600710957.668735,256,0.15314826369285583
1600710984.0810082,257,0.1497451215982437
1600711010.4117599,258,0.16652856767177582
1600711037.083553,259,0.15479792654514313
1600711063.899046,260,0.1521117240190506
1600711090.2779176,261,0.16667406260967255
1600711116.5255566,262,0.15905709564685822
1600711142.9575505,263,0.15518595278263092
1600711169.7454157,264,0.15025123953819275
1600711196.23719,265,0.1531175971031189
1600711222.677178,266,0.1541457176208496
1600711248.6856678,267,0.17120790481567383
1600711274.6934955,268,0.15157312154769897
1600711301.0557535,269,0.16025614738464355
1600711326.9586682,270,0.16418936848640442
1600711353.3242328,271,0.1570960283279419
1600711379.287252,272,0.16047696769237518
1600711405.7284114,273,0.14262981712818146
1600711432.1798282,274,0.15188372135162354
1600711458.699027,275,0.156913623213768
1600711485.004314,276,0.16353319585323334
1600711510.9831393,277,0.16690433025360107
1600711537.0234249,278,0.16517560184001923
1600711563.3245707,279,0.15958525240421295
1600711589.450953,280,0.16591590642929077
1600711615.698585,281,0.1671881526708603
1600711642.047884,282,0.166420578956604
1600711668.442453,283,0.15182504057884216
1600711694.9302773,284,0.1545151025056839
1600711721.2895448,285,0.1561083346605301
1600711748.1991448,286,0.14754024147987366
1600711774.6137152,287,0.15739446878433228
1600711801.1027832,288,0.1519484668970108
1600711827.793483,289,0.15436038374900818
1600711854.455703,290,0.15462972223758698
1600711880.84776,291,0.1505098193883896
1600711907.340517,292,0.1496991366147995
1600711933.6433563,293,0.16410842537879944
1600711960.2165518,294,0.15472464263439178
1600711986.3471231,295,0.15128618478775024
1600712012.5001187,296,0.152461439371109
1600712038.425064,297,0.1620822250843048
1600712063.9850414,298,0.15380631387233734
1600712090.2118573,299,0.1602342575788498
1600712116.4179544,300,0.15248438715934753
1600712142.3529048,301,0.1552971452474594
1600712168.5588052,302,0.14903606474399567
1600712194.778799,303,0.15679143369197845
1600712221.1892896,304,0.15761633217334747
1600712248.0964336,305,0.14057226479053497
1600712274.3477888,306,0.16940081119537354
1600712300.8935916,307,0.16043703258037567
1600712327.0954876,308,0.16929715871810913
1600712353.8234782,309,0.16147327423095703
1600712380.3622506,310,0.15628106892108917
1600712407.101688,311,0.14990529417991638
1600712433.6581757,312,0.15085650980472565
1600712460.2525017,313,0.16236384212970734
1600712487.120158,314,0.14743691682815552
1600712513.3489475,315,0.15921804308891296
1600712539.8888366,316,0.1548447161912918
1600712566.0592046,317,0.16646607220172882
1600712592.6116216,318,0.14694344997406006
1600712619.1249897,319,0.14189974963665009
1600712645.5587428,320,0.15387392044067383
1600712671.7091274,321,0.16385318338871002
1600712697.9196692,322,0.15656344592571259
1600712724.1967328,323,0.14088068902492523
1600712750.3800333,324,0.14566104114055634
1600712776.0926583,325,0.15339642763137817
1600712802.523177,326,0.14736995100975037
1600712828.8375459,327,0.1571076363325119
1600712854.892152,328,0.15006498992443085
1600712881.843945,329,0.15002024173736572
1600712908.5484917,330,0.13542698323726654
1600712935.179604,331,0.15242044627666473
1600712961.5665689,332,0.1538017988204956
1600712987.8403075,333,0.15117590129375458


==> plot_data/lemp_comparison/golsi_val_acc.csv <==
Wall time,Step,Value
1600704157.0561764,1,0.2752000093460083
1600704184.4791038,2,0.26260000467300415
1600704212.026353,3,0.412200003862381
1600704239.326752,4,0.44940000772476196
1600704266.3355186,5,0.5756000280380249
1600704293.6028907,6,0.5835999846458435
1600704320.6426525,7,0.4837999939918518
1600704347.9042773,8,0.384799987077713
1600704375.095451,9,0.7089999914169312
1600704401.8095648,10,0.6592000126838684
1600704429.0378199,11,0.6797999739646912
1600704456.4243522,12,0.5781999826431274
1600704483.4283235,13,0.7088000178337097
1600704510.3768852,14,0.4666000008583069
1600704537.3625922,15,0.7562000155448914
1600704564.2715073,16,0.6597999930381775
1600704590.7691083,17,0.7735999822616577
1600704617.386101,18,0.5734000205993652
1600704644.2183228,19,0.5090000033378601
1600704670.9605665,20,0.6790000200271606
1600704697.5106132,21,0.7297999858856201
1600704723.945567,22,0.7045999765396118
1600704750.5335274,23,0.7454000115394592
1600704777.4006646,24,0.4717999994754791
1600704804.183072,25,0.8119999766349792
1600704831.2794476,26,0.6565999984741211
1600704858.4239666,27,0.7954000234603882
1600704885.8226523,28,0.8339999914169312
1600704912.743916,29,0.8019999861717224
1600704940.0791914,30,0.7731999754905701
1600704967.138723,31,0.746999979019165
1600704994.7256238,32,0.7182000279426575
1600705021.5961723,33,0.8109999895095825
1600705048.7171054,34,0.6335999965667725
1600705075.715535,35,0.8037999868392944
1600705103.3717425,36,0.8230000138282776
1600705130.500444,37,0.7919999957084656
1600705157.5959263,38,0.7444000244140625
1600705184.6139212,39,0.8217999935150146
1600705212.1234694,40,0.7910000085830688
1600705239.372628,41,0.7296000123023987
1600705266.3718429,42,0.8306000232696533
1600705293.0119143,43,0.8058000206947327
1600705320.0416584,44,0.8288000226020813
1600705346.9750671,45,0.8525999784469604
1600705373.7333984,46,0.817799985408783
1600705400.3229074,47,0.8276000022888184
1600705427.3585033,48,0.801800012588501
1600705453.912902,49,0.8622000217437744
1600705480.590435,50,0.7626000046730042
1600705507.0214472,51,0.6514000296592712
1600705534.3465192,52,0.8148000240325928
1600705561.0191343,53,0.8550000190734863
1600705587.6380033,54,0.8226000070571899
1600705614.5954156,55,0.8062000274658203
1600705641.9572916,56,0.6848000288009644
1600705669.173711,57,0.8104000091552734
1600705696.0902975,58,0.8592000007629395
1600705723.201097,59,0.7107999920845032
1600705750.1745744,60,0.8141999840736389
1600705777.012889,61,0.7620000243186951
1600705803.9007905,62,0.8550000190734863
1600705831.231946,63,0.8465999960899353
1600705858.3344443,64,0.7627999782562256
1600705885.3486173,65,0.8116000294685364
1600705912.074988,66,0.8248000144958496
1600705938.7805336,67,0.8583999872207642
1600705966.2982497,68,0.8529999852180481
1600705993.4131672,69,0.8633999824523926
1600706020.1796281,70,0.8309999704360962
1600706046.9753017,71,0.8514000177383423
1600706073.8243616,72,0.8080000281333923
1600706100.9021873,73,0.8655999898910522
1600706127.6691918,74,0.8082000017166138
1600706154.5900395,75,0.8398000001907349
1600706180.947528,76,0.8551999926567078
1600706207.826912,77,0.8058000206947327
1600706234.3438323,78,0.8565999865531921
1600706260.7935946,79,0.7265999913215637
1600706287.507665,80,0.7911999821662903
1600706314.4260316,81,0.8614000082015991
1600706341.6440923,82,0.8766000270843506
1600706368.7542863,83,0.817799985408783
1600706395.9505246,84,0.7757999897003174
1600706423.0497622,85,0.8546000123023987
1600706449.7194793,86,0.859000027179718
1600706476.6539333,87,0.8722000122070312
1600706503.4631565,88,0.8245999813079834
1600706530.268114,89,0.8402000069618225
1600706556.710941,90,0.8644000291824341
1600706583.4741974,91,0.8113999962806702
1600706610.458983,92,0.8295999765396118
1600706637.4691076,93,0.8885999917984009
1600706663.9727151,94,0.8551999926567078
1600706691.2823613,95,0.8029999732971191
1600706718.4003868,96,0.8623999953269958
1600706744.8354833,97,0.7856000065803528
1600706771.7275336,98,0.8375999927520752
1600706798.1339858,99,0.8636000156402588
1600706825.1126723,100,0.8271999955177307
1600706851.6050317,101,0.8533999919891357
1600706878.3224473,102,0.819599986076355
1600706905.472678,103,0.8539999723434448
1600706932.0585542,104,0.8790000081062317
1600706958.9476314,105,0.7914000153541565
1600706985.4174902,106,0.8461999893188477
1600707012.2064672,107,0.8799999952316284
1600707038.7320523,108,0.8452000021934509
1600707065.0044496,109,0.8172000050544739
1600707091.7220433,110,0.8184000253677368
1600707118.5983803,111,0.864799976348877
1600707144.9057186,112,0.8587999939918518
1600707171.4132276,113,0.8654000163078308
1600707198.1090162,114,0.8636000156402588
1600707224.8976855,115,0.8392000198364258
1600707252.1532352,116,0.8447999954223633
1600707278.717831,117,0.8722000122070312
1600707305.6258264,118,0.8560000061988831
1600707332.4799926,119,0.8109999895095825
1600707359.102827,120,0.8672000169754028
1600707385.666211,121,0.8253999948501587
1600707412.2202942,122,0.8784000277519226
1600707439.2074473,123,0.8691999912261963
1600707466.026747,124,0.8690000176429749
1600707492.7796428,125,0.8812000155448914
1600707519.1418946,126,0.8596000075340271
1600707545.7044978,127,0.8317999839782715
1600707572.0427368,128,0.8001999855041504
1600707598.6912496,129,0.8285999894142151
1600707625.3132572,130,0.8611999750137329
1600707651.5191743,131,0.8640000224113464
1600707678.0637875,132,0.8492000102996826
1600707704.7736063,133,0.8277999758720398
1600707731.1058795,134,0.881600022315979
1600707757.2972004,135,0.8741999864578247
1600707783.5526526,136,0.8913999795913696
1600707809.7729495,137,0.8465999960899353
1600707836.4096117,138,0.8777999877929688
1600707862.7095878,139,0.8575999736785889
1600707889.6142192,140,0.8539999723434448
1600707916.3425198,141,0.8276000022888184
1600707943.1257238,142,0.8637999892234802
1600707969.4831269,143,0.854200005531311
1600707996.135058,144,0.8190000057220459
1600708022.8708372,145,0.8894000053405762
1600708049.383063,146,0.8434000015258789
1600708076.0854847,147,0.8349999785423279
1600708102.6582296,148,0.8759999871253967
1600708129.3624368,149,0.857200026512146
1600708155.52943,150,0.8944000005722046
1600708182.182084,151,0.8813999891281128
1600708208.547608,152,0.8551999926567078
1600708234.9527059,153,0.8889999985694885
1600708261.4166303,154,0.8632000088691711
1600708287.8402426,155,0.8730000257492065
1600708314.659617,156,0.8601999878883362
1600708341.5685282,157,0.8579999804496765
1600708368.3088613,158,0.871999979019165
1600708394.867171,159,0.8435999751091003
1600708420.7863362,160,0.8848000168800354
1600708447.0424635,161,0.8474000096321106
1600708473.435903,162,0.8668000102043152
1600708499.8814406,163,0.8317999839782715
1600708525.9068167,164,0.8515999913215637
1600708552.1430466,165,0.8446000218391418
1600708578.5932086,166,0.8938000202178955
1600708605.4708252,167,0.8450000286102295
1600708631.8957698,168,0.8503999710083008
1600708658.305067,169,0.8855999708175659
1600708684.6435425,170,0.878600001335144
1600708710.6301885,171,0.8574000000953674
1600708737.1372836,172,0.8460000157356262
1600708763.7035012,173,0.8866000175476074
1600708790.4259748,174,0.871399998664856
1600708816.8190634,175,0.8802000284194946
1600708843.1761632,176,0.8537999987602234
1600708869.4269009,177,0.868399977684021
1600708895.6150305,178,0.8809999823570251
1600708922.5947583,179,0.8726000189781189
1600708948.8010082,180,0.8547999858856201
1600708975.1098385,181,0.878000020980835
1600709001.6812854,182,0.8586000204086304
1600709028.2736592,183,0.8794000148773193
1600709054.8689837,184,0.8744000196456909
1600709080.9860346,185,0.8794000148773193
1600709107.2986615,186,0.885200023651123
1600709133.7210875,187,0.8483999967575073
1600709160.5847092,188,0.8772000074386597
1600709187.0172265,189,0.896399974822998
1600709213.3518724,190,0.868399977684021
1600709240.0939188,191,0.8690000176429749
1600709266.8199356,192,0.8274000287055969
1600709293.734124,193,0.8952000141143799
1600709320.085163,194,0.8741999864578247
1600709346.5704038,195,0.8438000082969666
1600709372.6316137,196,0.8700000047683716
1600709398.921092,197,0.847599983215332
1600709425.5766926,198,0.8795999884605408
1600709452.1977265,199,0.8802000284194946
1600709478.6271672,200,0.8694000244140625
1600709504.9723303,201,0.8651999831199646
1600709531.6317143,202,0.8575999736785889
1600709557.8816948,203,0.8664000034332275
1600709584.1343498,204,0.8822000026702881
1600709610.4351072,205,0.8912000060081482
1600709637.0630252,206,0.8903999924659729
1600709663.607736,207,0.8363999724388123
1600709689.9019551,208,0.8525999784469604
1600709716.1672893,209,0.8695999979972839
1600709742.6093106,210,0.871999979019165
1600709769.477256,211,0.8500000238418579
1600709796.1765063,212,0.8992000222206116
1600709822.527421,213,0.8899999856948853
1600709849.129615,214,0.8623999953269958
1600709875.5616386,215,0.8410000205039978
1600709901.9072876,216,0.8898000121116638
1600709928.4028578,217,0.8295999765396118
1600709954.7795033,218,0.8773999810218811
1600709981.2388167,219,0.885200023651123
1600710007.657338,220,0.8881999850273132
1600710034.2268672,221,0.8787999749183655
1600710060.96161,222,0.8907999992370605
1600710087.6028273,223,0.8687999844551086
1600710113.9774277,224,0.8745999932289124
1600710140.3717906,225,0.8501999974250793
1600710166.883473,226,0.8845999836921692
1600710193.3437996,227,0.8835999965667725
1600710219.7925515,228,0.8425999879837036
1600710246.042657,229,0.8871999979019165
1600710273.1038432,230,0.9056000113487244
1600710299.7369614,231,0.8574000000953674
1600710326.41634,232,0.8813999891281128
1600710352.6726744,233,0.8845999836921692
1600710378.6928053,234,0.8884000182151794
1600710405.154642,235,0.8889999985694885
1600710431.705945,236,0.8992000222206116
1600710457.9418244,237,0.8862000107765198
1600710483.7547102,238,0.8718000054359436
1600710510.258599,239,0.8776000142097473
1600710536.7901714,240,0.8686000108718872
1600710563.2297807,241,0.8740000128746033
1600710589.665193,242,0.890999972820282
1600710616.4190211,243,0.86080002784729
1600710643.0778973,244,0.8726000189781189
1600710669.8281338,245,0.897599995136261
1600710696.331088,246,0.8718000054359436
1600710722.5561025,247,0.8980000019073486
1600710748.8683162,248,0.8848000168800354
1600710775.5497086,249,0.8888000249862671
1600710802.012942,250,0.8902000188827515
1600710828.2845337,251,0.8546000123023987
1600710854.533762,252,0.8962000012397766
1600710880.6711097,253,0.8781999945640564
1600710907.0314012,254,0.8881999850273132
1600710933.783288,255,0.8967999815940857
1600710960.2497547,256,0.8813999891281128
1600710986.7399573,257,0.8831999897956848
1600711013.0965931,258,0.878600001335144
1600711039.7036448,259,0.8871999979019165
1600711066.5420687,260,0.8447999954223633
1600711092.9146342,261,0.8769999742507935
1600711119.1678667,262,0.8978000283241272
1600711145.5532331,263,0.876800000667572
1600711172.3414648,264,0.881600022315979
1600711198.830976,265,0.8999999761581421
1600711225.2844114,266,0.8895999789237976
1600711251.2945836,267,0.8628000020980835
1600711277.3139515,268,0.8715999722480774
1600711303.6366806,269,0.8769999742507935
1600711329.6455946,270,0.8844000101089478
1600711356.047121,271,0.897599995136261
1600711381.987672,272,0.8682000041007996
1600711408.3230145,273,0.8916000127792358
1600711434.8863688,274,0.8615999817848206
1600711461.3672173,275,0.8989999890327454
1600711487.5762806,276,0.871399998664856
1600711513.6549182,277,0.8687999844551086
1600711539.6191254,278,0.8799999952316284
1600711565.9728858,279,0.8726000189781189
1600711592.074283,280,0.8939999938011169
1600711618.3593936,281,0.868399977684021
1600711644.692697,282,0.8758000135421753
1600711671.1204772,283,0.8862000107765198
1600711697.5754116,284,0.8876000046730042
1600711723.9807122,285,0.8921999931335449
1600711750.7964447,286,0.8813999891281128
1600711777.3235257,287,0.8859999775886536
1600711803.7493567,288,0.8916000127792358
1600711830.4195304,289,0.8906000256538391
1600711857.146457,290,0.8866000175476074
1600711883.4763958,291,0.9017999768257141
1600711909.9641263,292,0.8855999708175659
1600711936.2523646,293,0.8471999764442444
1600711962.8295047,294,0.8654000163078308
1600711988.9721642,295,0.8888000249862671
1600712015.0792816,296,0.8677999973297119
1600712040.9956493,297,0.8894000053405762
1600712066.6416469,298,0.8610000014305115
1600712092.8898041,299,0.879800021648407
1600712119.0651925,300,0.9010000228881836
1600712145.0179658,301,0.8962000012397766
1600712171.2648685,302,0.8924000263214111
1600712197.4222877,303,0.8848000168800354
1600712223.827793,304,0.9035999774932861
1600712250.8257692,305,0.8840000033378601
1600712276.966007,306,0.8754000067710876
1600712303.530289,307,0.8777999877929688
1600712329.8093977,308,0.8461999893188477
1600712356.525797,309,0.883400022983551
1600712383.0662584,310,0.8895999789237976
1600712409.7466288,311,0.8916000127792358
1600712436.3478067,312,0.8925999999046326
1600712462.963286,313,0.8989999890327454
1600712489.7661939,314,0.8637999892234802
1600712516.020038,315,0.8578000068664551
1600712542.5764434,316,0.8844000101089478
1600712568.7127252,317,0.871399998664856
1600712595.2625403,318,0.8650000095367432
1600712621.758301,319,0.8776000142097473
1600712648.0865605,320,0.8855999708175659
1600712674.3691227,321,0.9021999835968018
1600712700.5665817,322,0.8880000114440918
1600712726.7394128,323,0.8705999851226807
1600712752.971339,324,0.8758000135421753
1600712778.829636,325,0.8831999897956848
1600712805.2215388,326,0.9049999713897705
1600712831.500887,327,0.8664000034332275
1600712857.5479574,328,0.9002000093460083
1600712884.5369678,329,0.8712000250816345
1600712911.2209094,330,0.8984000086784363
1600712937.8883214,331,0.8705999851226807
1600712964.2463603,332,0.8805999755859375
1600712990.5331209,333,0.8906000256538391


==> plot_data/lemp_comparison/pls_step_size.csv <==
Wall time,Step,Value
1600714703.9356146,42,1.1793278455734253
1600714712.622974,167,0.3217333257198334
1600714716.6897085,229,0.20752215385437012
1600714740.9130118,474,0.4595358073711395
1600714745.354179,536,0.5389413833618164
1600714748.206331,579,0.5637467503547668
1600714748.6404417,586,7.892454624176025
1600714752.0510361,634,6.764961242675781
1600714753.025587,647,0.5637467503547668
1600714757.3621109,714,0.3148127794265747
1600714763.393963,808,0.6827858686447144
1600714785.0797088,1014,0.28082749247550964
1600714806.3862827,1333,3.5105183124542236
1600714818.2058966,1385,4.369657516479492
1600714818.6328275,1392,0.5462071895599365
1600714821.990735,1436,8.820866584777832
1600714839.9554372,1691,1.0073461532592773
1600714843.0424232,1734,1.6459624767303467
1600714843.255784,1737,1.6458669900894165
1600714861.2465403,1877,0.18086180090904236
1600714863.7513084,1917,7.812823295593262
1600714871.6379025,2036,3.967963933944702
1600714898.4218352,2307,0.4885784983634949
1600714903.8471186,2389,0.8519771099090576
1600714910.184534,2485,0.5291646122932434
1600714910.2574127,2486,0.5291646122932434
1600714923.0098653,2685,0.387839138507843
1600714954.526075,3038,0.24461700022220612
1600714975.101859,3230,0.26244205236434937
1600714976.0926921,3246,0.14188380539417267
1600714979.615428,3305,0.2830057144165039
1600715008.1885943,3618,1.3040225505828857
1600715008.308026,3620,1.4212127923965454
1600715011.8576126,3670,0.4404068887233734
1600715022.1534297,3821,0.48418110609054565
1600715031.8117163,3956,5.66229772567749
1600715064.5477707,4317,1.2605730295181274
1600715069.9722152,4400,0.2408614456653595
1600715075.715013,4492,1.5366579294204712
1600715085.5014563,4509,0.38940757513046265
1600715096.3202078,4676,0.3590904474258423
1600715103.553131,4788,0.3749392330646515
1600715123.3060915,4971,0.16138669848442078
1600715134.0978372,5134,0.26087430119514465
1600715147.5381925,5345,0.19845552742481232
1600715148.4136555,5359,0.19845552742481232
1600715179.0209055,5723,0.07191907614469528
1600715196.6967943,5864,0.33386367559432983
1600715199.791064,5907,0.006256820168346167
1600715205.660279,5990,1.1174300909042358
1600715218.6478097,6200,0.1610455960035324
1600715219.7891977,6219,0.1610455960035324
1600715250.4080312,6574,2.346198558807373
1600715258.8333797,6699,0.239450141787529
1600715259.5840592,6711,0.478900283575058
1600715277.1656842,6854,0.12623704969882965
1600715284.0875156,6966,0.2510053217411041
1600715295.603261,7155,0.2740423381328583
1600715318.4068825,7382,0.3078632056713104
1600715323.171718,7460,0.2942921221256256
1600715323.380615,7463,0.2942921221256256
1600715352.2154145,7798,0.0703686773777008
1600715354.3672376,7833,0.0703686773777008
1600715368.8026934,8066,0.1407373547554016
1600715384.298719,8180,0.2814747095108032
1600715386.7579582,8221,0.08008634299039841
1600715395.450267,8363,0.218576118350029
1600715403.6522133,8498,0.1222672089934349
1600715404.247731,8508,0.1222672089934349
1600715418.3320599,8601,0.19538326561450958
1600715435.1508007,8878,0.13652323186397552
1600715438.6045904,8935,0.07538079470396042
1600715467.5237272,9260,0.1137029305100441
1600715489.1874015,9468,0.12637530267238617
1600715494.4154477,9554,0.1707928478717804
1600715495.2383943,9567,0.09322932362556458
1600715503.2449062,9698,0.07830235362052917
1600715564.160114,10399,0.09400026500225067
1600715569.0533478,10479,0.07640662789344788
1600715571.7209673,10522,0.07372372597455978
1600715576.8972344,10607,0.07197535783052444
1600715587.526562,10780,0.15602751076221466
1600715603.3188229,10902,0.1432001292705536
1600715603.5002801,10905,0.1432001292705536
1600715607.447361,10966,0.0026126939337700605
1600715610.7633667,11020,0.1545073390007019
1600715615.9387624,11102,0.06849890947341919
1600715651.161362,11532,0.07824034243822098
1600715653.2604756,11566,0.07824034243822098
1600715660.4862356,11685,0.07824034243822098
1600715673.6832325,11759,0.004558722488582134
1600715687.4182317,11969,0.0894784927368164
1600715687.7406452,11974,0.0894784927368164
1600715708.0099459,12164,0.15415534377098083
1600715715.6637683,12290,0.1305696815252304
1600715760.675279,12877,0.07149826735258102
1600715770.5809803,13034,0.06490138918161392
1600715780.7411814,13061,0.12980277836322784
1600715822.5451481,13597,0.2727389633655548
1600715824.1877143,13620,0.39810070395469666
1600715837.417317,13810,0.1355534791946411
1600715871.470599,14221,0.06042519956827164
1600715876.0309703,14294,0.06042519956827164
1600715878.7156014,14338,0.06415371596813202
1600715893.8760016,14447,0.06288954615592957
1600715905.6503778,14638,0.06288954615592957
1600715907.4983752,14668,0.06288954615592957
1600715914.3655722,14779,0.06288954615592957
1600715928.6786497,14873,0.030340394005179405
1600715973.9722023,15473,0.02806773968040943
1600715976.0541592,15507,0.02806773968040943
1600716000.6991358,15764,0.05372805893421173
1600716022.7864008,16116,0.039259858429431915
1600716043.8623939,16321,0.03865686058998108
1600716085.7221973,16857,0.04117154702544212
1600716098.6926324,17066,0.03801920264959335
1600716100.6014295,17097,0.03801920264959335
1600716122.9029837,17317,0.03951383754611015
1600716124.2600362,17339,0.03951383754611015
1600716136.9872425,17543,0.018162520602345467
1600716146.2689617,17557,0.018162520602345467
1600716219.2309341,18451,0.1036953553557396
1600716269.3635557,19116,0.03531276807188988
1600716272.6393013,19169,0.03531276807188988
1600716304.0224495,19531,1.2326200008392334
1600716311.0308127,19640,0.03885680437088013
1600716311.9084275,19654,0.07771360874176025
1600716316.6806138,19731,0.021866444498300552
1600716341.6844018,19995,0.021866444498300552
1600716345.3123534,20053,0.021866444498300552
1600716345.8515246,20062,0.021866444498300552
1600716350.5140967,20138,0.021866444498300552
1600716357.1002371,20244,0.043732888996601105
1600716366.0220923,20252,0.043732888996601105
1600716370.3747976,20323,0.05698736384510994
1600716377.6456993,20440,0.051678430289030075
1600716383.8372555,20539,0.010334652848541737
1600716386.2548358,20578,0.020669305697083473
1600716407.4277306,20779,0.041778601706027985
1600716407.6314614,20782,0.041778601706027985
1600716412.0995355,20855,0.041778601706027985
1600716426.0026474,21080,0.026677817106246948
1600716429.914639,21144,0.029440103098750114
1600716443.8275354,21232,0.029440103098750114
1600716449.162562,21319,0.029440103098750114
1600716461.8015087,21523,0.029440103098750114
1600716490.2540395,21848,0.03869137540459633
1600716523.6146827,22245,0.07895510643720627
1600716528.8384554,22330,0.07895510643720627
1600716530.5969682,22358,0.049308501183986664
1600716596.1100287,23138,0.211232990026474
1600716596.9182985,23148,0.03218536078929901
1600716599.6463006,23192,0.03218536078929901
1600716601.267585,23218,0.026376627385616302
1600716605.5116563,23286,0.026376627385616302
1600716610.2693646,23361,0.020716756582260132
1600716622.5964231,23427,0.020716756582260132
1600716629.5607939,23540,0.08286702632904053
1600716637.558683,23670,0.02946051023900509
1600716638.231496,23681,0.02946051023900509
1600716639.490672,23701,0.02946051023900509
1600716662.512341,23938,0.02354082651436329
1600716675.426352,24147,0.027338627725839615
1600716683.6821492,24282,0.027338627725839615
1600716683.7977285,24284,0.027338627725839615
1600716694.6215584,24322,0.027338627725839615
1600716712.9177825,24621,0.006960744503885508
1600716718.967295,24719,0.02784297801554203
1600716719.4694371,24727,0.02784297801554203
1600716738.5114825,24901,0.02784297801554203
1600716740.5487888,24934,0.01138567179441452
1600716768.6779418,25253,0.01644362509250641
1600716773.5320606,25332,0.017372604459524155
1600716777.1107793,25391,0.017372604459524155
1600716811.3808954,25812,0.02978825569152832
1600716813.5181203,25847,0.02978825569152832
1600716818.0779865,25921,0.02978825569152832
1600716849.9424238,26303,0.03136620670557022
1600716888.9606488,26797,0.02195744216442108
1600716889.0231328,26798,0.02195744216442108
1600716890.9076269,26829,0.02195744216442108
1600716918.638355,27142,0.026685146614909172
1600716919.3701317,27154,0.026685146614909172
1600716919.6749654,27159,0.026685146614909172
1600716926.7291563,27274,0.026685146614909172
1600716949.6071332,27505,0.02443595603108406
1600716955.6884892,27603,0.02216719649732113
1600716957.8362334,27638,0.02216719649732113
1600716969.2357388,27825,0.02216719649732113
1600716983.1393747,27916,0.04433439299464226
1600717024.5284495,28438,0.030789386481046677
1600717030.9999826,28543,0.007487359922379255
1600717065.4266658,28970,0.012342961505055428
1600717067.0045207,28996,0.012342961505055428
1600717071.0210662,29062,0.012342961505055428
1600717079.606437,29201,0.025218604132533073
1600717091.8859725,29263,0.025218604132533073
1600717104.6527848,29471,0.038902364671230316
1600717105.6315,29487,0.008532731793820858
1600717113.2536492,29611,0.008532731793820858
1600717135.297193,29829,0.07584931701421738
1600717146.5036998,30005,0.029479464516043663
1600717148.0615995,30031,0.058958929032087326
1600717165.2185676,30174,0.010792468674480915
1600717174.6586843,30327,0.010792468674480915
1600717183.4067168,30470,0.010792468674480915
1600717200.6258159,30612,0.010792468674480915
1600717206.3338752,30706,0.010792468674480915
1600717207.1558456,30720,0.010792468674480915
1600717257.5491638,31406,0.014645613729953766
1600717259.78908,31443,0.014645613729953766
1600717283.8986635,31696,0.012397190555930138
1600717295.2788053,31880,0.013913622125983238
1600717298.7498949,31936,0.013913622125983238
1600717311.4610205,32004,0.010132569819688797
1600717324.04356,32207,0.010132569819688797
1600717346.3705146,32435,0.014178197830915451
1600717352.963028,32542,0.011778796091675758
1600717359.8747451,32657,0.023557592183351517
1600717366.3654976,32762,0.02411743812263012
1600717382.8641887,32894,0.026580065488815308
1600717383.3472123,32902,0.026580065488815308
1600717391.4299254,33034,0.008269030600786209
1600717400.529619,33181,0.008269030600786209
1600717406.1953115,33271,0.008269030600786209
1600717419.1292796,33341,0.008269030600786209
1600717421.200091,33375,0.008269030600786209
1600717422.9171693,33403,0.008269030600786209
1600717443.332895,33737,0.017435114830732346
1600717444.0523932,33749,0.041458576917648315
1600717453.6375494,33768,0.08291715383529663
1600717454.8376632,33785,0.04859078675508499
1600717458.3710217,33839,0.017408352345228195
1600717460.7481444,33876,0.0410178042948246
1600717462.9899187,33913,0.04812962934374809
1600717470.635295,34036,0.026490705087780952
1600717477.099305,34141,0.014745928347110748
1600717499.2488105,34362,0.039221640676259995
1600717500.515463,34383,0.039221640676259995
1600717509.1524646,34525,0.006803181488066912
1600717513.6303778,34599,0.013606362976133823
1600717533.1376958,34783,0.008345658890902996
1600717575.7928233,35333,0.020083628594875336
1600717577.0443366,35354,0.020083628594875336
1600717578.4790637,35377,0.03349011018872261
1600717585.0342283,35483,0.012809853069484234
1600717599.1364129,35573,0.012809853069484234
1600717611.2533584,35771,0.029856227338314056
1600717616.0283842,35849,0.03340856358408928
1600717622.4089167,35953,0.015725906938314438
1600717623.4582705,35970,0.015725906938314438
1600717636.0845788,36037,0.015725906938314438
1600717649.1305835,36246,0.022644512355327606
1600717650.948102,36275,0.022644512355327606
1600717681.4587076,36629,0.00918029248714447
1600717683.3460746,36659,0.01836058497428894
1600717689.967616,36767,0.00638448866084218
1600717695.0673976,36850,0.00638448866084218
1600717706.888683,36907,0.00638448866084218
1600717724.9120247,37202,0.017494650557637215
1600717750.9986928,37489,0.017073998227715492
1600717769.0150566,37764,0.02480405941605568
1600717784.5348089,37876,0.01654021255671978
1600717803.7319365,38192,0.020073335617780685
1600717827.2800348,38439,0.017254581674933434
1600717828.2561443,38455,0.017254581674933434
1600717853.197432,38720,0.018646754324436188
1600717860.5723662,38840,0.015488852746784687
1600717869.1407864,38981,0.008607683703303337
1600717896.8316495,39296,0.020318754017353058
1600717930.3570778,39702,0.013553934171795845
1600717932.0511637,39730,0.013553934171795845
1600717935.2507315,39781,0.010629677213728428
1600717941.1828032,39878,0.022467026486992836
1600717943.0652866,39909,0.022467026486992836
1600717950.3265195,40020,0.010759771801531315
1600717975.7028668,40296,0.03155907616019249
1600717997.0541008,40500,0.010243737138807774
1600718006.0608058,40647,0.008662735112011433
1600718007.067037,40663,0.008662735112011433
1600718007.31199,40667,0.008662735112011433
1600718009.4068382,40700,0.008662735112011433
1600718010.6313953,40720,0.008662735112011433
1600718015.1927779,40793,0.008662735112011433
1600718039.088453,41040,0.014782842248678207
1600718051.7973397,41244,0.018788937479257584
1600718053.4665878,41271,0.018788937479257584
1600718057.8269615,41341,0.027299867942929268
1600718078.6948159,41539,0.018871890380978584
1600718079.6984992,41555,0.018871890380978584
1600718124.3259337,42134,0.004841059446334839
1600718152.4625301,42450,0.018039051443338394
1600718153.577148,42468,0.018039051443338394
1600718166.5808532,42678,0.018087947741150856
1600718236.4485836,43518,0.015017681755125523
1600718241.9360957,43607,0.015017681755125523
1600718243.8938208,43639,0.015017681755125523
1600718256.9377367,43711,0.037993039935827255
1600718258.6046636,43738,0.013197381049394608
1600718258.8476212,43742,0.013197381049394608
1600718262.6807923,43805,0.013197381049394608
1600718274.140778,43993,0.008148483000695705
1600718279.0651329,44073,0.01629696600139141
1600718295.4099178,44200,0.011541955173015594
1600718295.8087234,44207,0.011541955173015594
1600718298.5425792,44251,0.02308391034603119
1600718301.8618312,44304,0.008504528552293777
1600718327.9367652,44585,0.010445570573210716
1600718342.1737,44816,0.028176486492156982
1600718351.44197,44964,0.01605093851685524
1600718381.566721,45310,0.02277359925210476
1600718382.1310687,45319,0.011341238394379616
1600718385.4457579,45372,0.02268247678875923
1600718402.5424912,45507,0.01565895788371563
1600718411.908462,45658,0.008499681018292904
1600718460.6883783,46318,0.011049668304622173
1600718461.65731,46334,0.005573548376560211
1600718475.1763837,46413,0.4458838701248169
1600718480.5150502,46499,0.012469379231333733
1600718534.5387354,47241,0.004542817361652851
1600718546.8834927,47301,0.004542817361652851
1600718564.312187,47585,0.009085634723305702
1600718567.5687099,47638,0.009085634723305702
1600718569.4639025,47669,0.009085634723305702
1600718580.1704988,47705,0.018171269446611404
1600718582.5857599,47744,0.018171269446611404
1600718591.0877433,47882,0.008091188035905361
1600718595.0806367,47947,0.06472950428724289
1600718596.5336778,47970,0.007021501660346985
1600718603.018471,48076,0.004553763661533594
1600718618.0724504,48181,0.004553763661533594
1600718620.9297876,48227,0.004553763661533594
1600718639.0786989,48522,0.007925992831587791
1600718667.2616565,48844,0.016269315034151077
1600718701.9471743,49272,0.01324439886957407
1600718706.8110185,49351,0.010283442214131355
1600718714.6205487,49477,0.028896629810333252
1600718764.2518873,50006,0.009381657466292381
1600718767.3748274,50056,0.009381657466292381
1600718773.1180286,50149,0.016795091331005096
1600718774.121419,50165,0.016795091331005096
1600718776.0127275,50195,0.016795091331005096
1600718780.4788122,50268,0.008473259396851063
1600718811.2261143,50629,0.011034168303012848
1600718823.0424967,50819,0.008139843121170998
1600718841.400265,50979,0.02646666020154953
1600718850.7809281,51134,0.0024228859692811966
1600718856.543766,51227,0.0024228859692811966
1600718859.934951,51282,0.0024228859692811966
1600718909.373043,51798,0.010686827823519707
1600718909.8821626,51806,0.010686827823519707
1600718919.207893,51954,0.003776291385293007
1600718922.0489986,52001,0.015105165541172028
1600718948.672079,52292,0.02755596674978733
1600718952.395623,52353,0.014375433325767517
1600718962.2088764,52510,0.011502658948302269
1600718981.2737236,52682,0.011502658948302269
1600718995.0727136,52906,0.006079396232962608
1600718997.1687374,52939,0.024317584931850433
1600719006.5896099,53092,0.019093986600637436
1600719016.1723418,53107,0.019093986600637436
1600719038.6541386,53468,0.005976406391710043
1600719061.833727,53706,0.006330791395157576
1600719062.2861404,53713,0.012661582790315151
1600719062.5411603,53717,0.012661582790315151
1600719062.7845142,53721,0.012661582790315151
1600719071.4286115,53862,0.011717255227267742
1600719074.1683078,53906,0.011717255227267742
1600719093.1780243,54072,0.00580128887668252
1600719095.4153113,54108,0.00580128887668252
1600719096.3496048,54123,0.00580128887668252
1600719103.6735296,54241,0.0110563263297081
1600719139.9894729,54691,0.008518426679074764
1600719147.0699818,54807,0.006201281677931547
1600719163.6406174,54937,0.00916010420769453
1600719166.3874774,54982,0.03428366407752037
1600719179.4060104,55193,0.01066687423735857
1600719185.9412684,55299,0.026423122733831406
1600719209.7345097,55543,0.005239735823124647
1600719210.2011425,55551,0.005239735823124647
1600719220.279359,55713,0.02095894329249859
1600719223.5694332,55766,0.006822297815233469
1600719276.0232153,56337,0.010189639404416084
1600719286.4821231,56507,0.006110111251473427
1600719287.3451319,56521,0.006110111251473427
1600719292.63558,56608,0.012220222502946854
1600719312.364709,56787,0.010715127922594547
1600719314.3794696,56820,0.021430255845189095
1600719325.2997098,56999,0.03494563326239586
1600719352.2093678,57299,0.008147000335156918
1600719352.5975194,57305,0.008147000335156918
1600719363.6977472,57484,0.008147000335156918
1600719389.4877493,57760,0.00681659858673811
1600719431.4196904,58295,0.008319607935845852
1600719440.308035,58440,0.007487178780138493
1600719456.1397588,58556,0.007487178780138493
1600719461.3922641,58641,0.007487178780138493
1600719466.2050858,58719,0.007487178780138493
1600719467.9025211,58746,0.007487178780138493
1600719468.9428594,58763,0.007487178780138493
1600719508.7610795,59264,0.006383936852216721
1600719511.644592,59311,0.025535747408866882
1600719527.5094025,59432,0.003263042541220784
1600719540.2146611,59640,0.006038519088178873
1600719542.041646,59670,0.006038519088178873
1600719582.3082795,60179,1.0260435342788696
1600719582.9464016,60185,0.015707051381468773
1600719584.3253677,60207,0.015707051381468773
1600719589.901355,60297,0.006061595398932695
1600719609.6050227,60475,0.09698552638292313
1600719672.1525438,61205,0.8519822359085083
1600719676.824198,61276,0.004948872607201338
1600719686.8693602,61438,0.011566300876438618
1600719692.875293,61534,0.013240696862339973
1600719710.543588,61680,0.010409937240183353
1600719747.6668766,62139,0.017620986327528954
1600719752.7052174,62219,0.017090685665607452
1600719770.9203799,62516,0.0073544615879654884
1600719772.8342414,62547,0.0073544615879654884
1600719801.5498776,62874,0.014899184927344322
1600719819.4018502,63024,0.012756788171827793
1600719831.5869389,63220,0.0011477838270366192
1600719840.2294338,63358,0.009182270616292953
1600719844.5499759,63428,0.011503089219331741
1600719844.6226032,63429,0.011503089219331741
1600719858.4407353,63513,0.0065812356770038605
1600719868.2231688,63671,0.011504832655191422
1600719880.2245672,63865,0.009948397986590862
1600719896.4955258,63988,0.027438782155513763
1600719903.5225453,64098,0.012499683536589146
1600719911.3893926,64225,0.004037744831293821
1600719937.7151642,64511,0.007655804045498371
1600719938.3234937,64521,0.007655804045498371
1600719948.4883447,64687,0.006791472434997559
1600719969.469719,64889,0.009939390234649181
1600719991.381651,65245,0.011845835484564304
1600720002.9767754,65292,0.011452065780758858
1600720012.6944847,65450,0.0027062888257205486
1600720014.594721,65481,0.0027062888257205486
1600720021.8773944,65601,0.005412577651441097
1600720024.4048755,65643,0.02165031060576439
1600720036.9301574,65709,0.005813754163682461
1600720049.0764735,65907,0.011627508327364922
1600720057.669487,66049,0.00540909031406045
1600720081.3062673,66298,0.011466193944215775
1600720111.5046237,66647,0.003938368987292051
1600720120.1221905,66787,0.007876737974584103
1600720129.9625864,66948,0.006145969498902559
1600720131.674064,66976,0.006145969498902559
1600720134.4513516,67021,0.006145969498902559
1600720168.5490854,67440,0.02840772271156311
1600720236.5932703,68263,0.002956778509542346
1600720237.7077324,68281,0.002956778509542346
1600720243.6787937,68378,0.006144443526864052
1600720255.4105806,68429,0.012288887053728104
1600720265.3252723,68590,0.011694624088704586
1600720294.737274,68929,0.024246208369731903
1600720298.3976667,68988,0.01568828523159027
1600720309.8419726,69171,0.006108433939516544
1600720310.6823053,69185,0.006108433939516544
1600720335.8830855,69455,0.010103192180395126
1600720337.1632972,69476,0.010103192180395126
1600720352.119113,69719,0.003838603151962161
1600720365.4493284,69798,0.0182956513017416
1600720372.659997,69915,0.007702771108597517
1600720415.1512659,70462,0.0070658535696566105
1600720422.2949224,70580,0.00781929213553667
1600720435.6954534,70656,1.1259779930114746
1600720451.8106842,70915,0.03188258782029152
1600720457.0630174,70996,0.008893463760614395
1600720492.1252935,71428,0.010742982849478722
1600720508.2770178,71554,0.015547444112598896
1600720509.8512025,71580,0.006851368583738804
1600720516.9257352,71696,0.013508790172636509
1600720526.3532546,71850,0.020257756114006042
1600720529.8462267,71906,0.0035076942294836044
1600720532.9750671,71957,0.004749055951833725
1600720534.309338,71979,0.00949811190366745
1600720544.9384189,72012,0.00949811190366745
1600720546.472822,72037,0.0379924476146698
1600720562.313704,72297,0.005381347611546516
1600720562.4473598,72299,0.005381347611546516
1600720568.7352047,72401,0.005569372791796923
1600720568.917055,72404,0.005569372791796923
1600720586.9612412,72558,0.01209956407546997
1600720597.1331677,72723,0.004929377697408199
1600720606.3948808,72873,0.009765943512320518
1600720623.3560343,73009,0.00856891367584467
1600720633.7421277,73179,0.008742918260395527
1600720642.333722,73318,0.006486698519438505
1600720679.777691,73789,0.003646434983238578
1600720680.0707457,73794,0.003646434983238578
1600720691.5001438,73841,0.003646434983238578
1600720695.119626,73901,0.0019283794099465013
1600720696.5160003,73924,0.0019283794099465013
1600720712.6277404,74187,0.007713517639786005
1600720713.0703943,74194,0.007713517639786005
1600720773.7312846,74901,0.002072843024507165
1600720799.060736,75171,0.006033489480614662
1600720817.3438966,75469,0.01782473921775818
1600720818.436372,75487,0.004613971337676048
1600720823.3621988,75567,0.005327187478542328
1600720854.074324,75928,0.006171541288495064
1600720870.5771744,76056,0.009088137187063694
1600720873.2893362,76099,0.009088137187063694
1600720880.6852674,76218,0.0032694325782358646
1600720893.8857698,76431,0.013355464674532413
1600720896.9735332,76482,0.013355464674532413
1600720914.9198906,76626,0.0027372166514396667
1600720917.7967656,76673,0.021897733211517334
1600720924.9449773,76790,0.006779627408832312
1600720932.0215359,76906,0.013559254817664623
1600720932.4713697,76913,0.013559254817664623
1600720958.5618024,77198,0.0043249111622571945
1600720966.3839982,77324,0.0043249111622571945
1600720987.5935984,77530,0.005859201308339834
1600721004.6794822,77802,0.019698262214660645
1600721019.4759152,77901,0.0029723162297159433
1600721033.7908504,78135,0.022400442510843277
1600721038.2743373,78208,0.0043141539208590984
1600721041.7192416,78265,0.0043141539208590984
1600721090.5949898,78775,0.0033035604283213615
1600721094.814726,78843,0.006607120856642723
1600721099.5661292,78920,0.006607120856642723
1600721100.43161,78934,0.006607120856642723
1600721102.8396726,78973,0.013214241713285446
1600721104.8432724,79005,0.013214241713285446
1600721132.1379406,79309,0.009123985655605793
1600721138.8034883,79418,0.0066380854696035385
1600721149.7773433,79597,0.006803425028920174
1600721181.684981,79975,0.004685763269662857
1600721185.1462526,80031,0.004685763269662857
1600721185.3786626,80035,0.004685763269662857
1600721197.9547946,80100,0.009371526539325714
1600721202.0198593,80165,0.009371526539325714
1600721215.7782347,80390,0.01692556031048298
1600721216.7594266,80406,0.0060355812311172485
1600721234.3678775,80550,0.06930051743984222
1600721236.0955195,80576,0.0258531142026186
1600721238.3448722,80613,0.0027703759260475636
1600721261.674176,80996,0.004173360299319029
1600721271.496344,81015,0.004173360299319029
1600721277.776084,81117,0.004173360299319029
1600721293.9435637,81381,0.009801626205444336
1600721309.4987254,81494,0.003146472852677107
1600721311.5551074,81529,0.006292945705354214
1600721346.0006058,81952,0.008967791683971882
1600721402.7143824,82736,0.06931532174348831
1600721405.0890172,82770,0.012896748259663582
1600721418.581921,82849,0.01235911250114441
1600721432.5760067,83075,0.020806100219488144
1600721435.7716632,83127,0.008614342659711838
1600721453.0547493,83267,0.004008623771369457
1600721468.238105,83510,0.003105949377641082
1600721492.389181,83762,0.0034973397850990295
1600721502.2421567,83923,0.011604986153542995
1600721525.6683292,84165,0.005883420817553997
1600721527.6399033,84197,0.011766841635107994
1600721539.7576368,84394,0.008769691921770573
1600721540.6944754,84409,0.008769691921770573
1600721561.1826372,84601,0.0065778871066868305
1600721566.288517,84686,0.0060377102345228195
1600721569.613398,84740,0.0060377102345228195
1600721574.3833172,84818,0.0060377102345228195
1600721586.749178,85020,0.004543673247098923
1600721597.3429728,85052,0.004543673247098923
1600721599.6392536,85089,0.009087346494197845
1600721604.6059544,85169,0.017129307612776756
1600721613.960794,85320,0.01123673003166914
1600721634.238349,85508,0.009986981749534607
1600721636.1455107,85539,0.005620734300464392
1600721638.2174885,85572,0.011241468600928783
1600721645.155627,85686,0.008732111193239689
1600721648.9759383,85749,0.003315769601613283
1600721671.8952026,85985,0.018712766468524933
1600721673.6893163,86014,0.00555547745898366
1600721709.3172584,86452,0.008405805565416813
1600721729.4297204,86780,0.003400887595489621
1600721730.220477,86793,0.003400887595489621
1600721743.2164536,86865,0.01277136616408825
1600721751.9463732,87008,0.010968711227178574
1600721784.3509977,87393,0.0029777500312775373
1600721787.8688788,87450,0.0034513126593083143
1600721794.437423,87556,0.010108718648552895
1600721798.4741197,87621,0.004524602089077234
1600721801.2591085,87666,0.004524602089077234
1600721820.1858299,87829,0.007330412045121193
1600721839.1002064,88137,0.002850253600627184
1600721866.6549075,88441,0.008881306275725365
1600721889.9643617,88674,0.006307961419224739
1600721898.7043912,88815,0.005720728076994419
1600721934.8494987,89262,0.011617681942880154
1600721940.1209807,89347,0.0028620234224945307
1600721941.1297152,89363,0.0028620234224945307
1600721973.6349602,89745,0.005191921256482601
1600721974.6831043,89762,0.010383842512965202
1600721982.666801,89892,0.010758362710475922
1600721987.7859526,89973,0.006934158504009247
1600722000.2412598,90035,0.013868317008018494
1600722012.9063861,90237,0.005149700678884983
1600722034.9290867,90450,0.006245545111596584
1600722082.4740033,91074,0.008336235769093037
1600722083.7315447,91094,0.016672471538186073
1600722096.578269,91300,0.007519441191107035
1600722115.9923527,91474,0.01169886626303196
1600722125.2945242,91624,0.0026476187631487846
1600722126.5557148,91644,0.0026476187631487846
1600722126.740077,91647,0.0026476187631487846
1600722131.9722393,91732,0.005295237526297569
1600722132.164748,91735,0.005295237526297569
1600722163.2177808,92094,0.007861320860683918
1600722164.8623729,92120,0.0014876703498885036
1600722219.3431113,92729,0.005496537778526545
1600722222.990789,92788,0.01099307555705309
1600722243.829179,93126,0.0024178866297006607
1600722258.6219938,93223,0.005073008127510548
1600722273.8022106,93471,0.00878212507814169
1600722308.8041518,93901,0.007617658004164696
1600722347.313364,94380,0.011216172017157078
1600722350.0354342,94424,0.00872131995856762
1600722365.5700934,94536,0.004362210631370544
1600722380.8518107,94784,0.005053595639765263
1600722387.4869199,94891,0.001188261085189879
1600722406.5898688,95057,0.004753044340759516
1600722414.463559,95184,0.00841323472559452
1600722422.9556594,95321,0.006606861483305693
1600722426.3802462,95377,0.013213722966611385
1600722437.2603216,95409,0.01234306301921606
1600722441.6650653,95480,0.002825339324772358
1600722473.8929796,95860,0.012123492546379566
1600722479.3839087,95949,0.006191947031766176
1600722480.764753,95972,0.006191947031766176
1600722510.0000198,96301,0.00783400796353817
1600722524.5715399,96535,0.004517115652561188
1600722528.5814378,96600,0.01806846261024475
1600722563.1727304,97018,0.006894159130752087
1600722571.6290166,97156,0.003231211332604289
1600722584.6022143,97226,0.008040632121264935
1600722588.8332493,97296,0.008040632121264935
1600722596.208939,97416,0.007683390751481056
1600722598.883706,97460,0.007683390751481056
1600722607.1791306,97596,0.01161752175539732
1600722619.4022794,97653,0.0044377753511071205
1600722624.8873367,97742,0.010209168307483196
1600722628.1963413,97796,0.015311865136027336
1600722633.2750251,97876,0.029973246157169342
1600722640.1801348,97986,0.005946441553533077
1600722658.4658487,98139,0.0047439453192055225
1600722662.873623,98212,0.0045942990109324455
1600722674.6991017,98404,0.006706003565341234
1600722678.9851646,98474,0.009479713626205921
1600722682.021851,98523,0.0027488518971949816
1600722732.2309775,99055,0.015611064620316029
1600722768.5509038,99506,0.0025732002686709166
1600722775.0415986,99612,0.008407043293118477
1600722775.1660595,99614,0.008407043293118477
1600722791.6522038,99884,0.00389312207698822
1600722824.822435,100284,0.0069388351403176785
1600722850.6361556,100566,0.0036805043928325176
1600722852.0817165,100589,0.0036805043928325176
1600722862.0452368,100751,0.012010111473500729
1600722877.6604426,100858,0.007292593363672495
1600722881.2972636,100917,0.01458518672734499
1600722881.8470452,100926,0.01458518672734499
1600722886.2976623,100997,0.005269509274512529
1600722890.954786,101072,0.003995881881564856
1600722896.1505635,101155,0.005637079942971468
1600722901.0013287,101234,0.010018681176006794
1600722915.8784547,101335,0.3205977976322174
1600722917.141112,101355,0.11849400401115417
1600722922.0663924,101431,0.00357153732329607
1600722925.4669545,101488,0.0030060680583119392
1600722926.1618083,101499,0.0030060680583119392
1600722961.0939467,101923,0.015428027138113976
1600722962.3315058,101943,0.004924749955534935
1600722992.622937,102307,0.003974693361669779
1600723005.0108106,102509,0.013079027645289898
1600723006.942383,102541,0.004295379389077425
1600723010.2474914,102595,0.00576531607657671
1600723023.7809682,102685,0.0046487534418702126
1600723035.8916802,102880,0.00482361763715744
1600723037.7707653,102911,0.00964723527431488
1600723041.1113164,102966,0.003688105847686529
1600723043.2441494,103001,0.007376211695373058
1600723043.8835144,103011,0.007376211695373058
1600723063.8714135,103206,0.007712680846452713
1600723079.4257066,103462,0.005828177090734243
1600723090.897599,103517,0.0036383976694196463
1600723116.7846363,103947,0.01060070376843214
1600723144.7259424,104276,0.017830466851592064
1600723148.238242,104334,0.003673249389976263
1600723178.7656577,104704,0.006021431181579828
1600723185.0618885,104808,0.027876248583197594
1600723185.8794978,104822,0.01376188825815916
1600723186.9916108,104841,0.006966870278120041
1600723197.4624763,104882,0.010880310088396072
1600723198.3137298,104896,0.010880310088396072
1600723199.2091863,104911,0.010252361185848713
1600723200.009167,104924,0.004507965408265591
1600723202.3613877,104963,0.004507965408265591
1600723210.216397,105093,0.008385933935642242
1600723220.668714,105265,0.0036025969311594963
1600723238.982357,105434,0.014410387724637985
1600723249.796338,105610,0.008181937970221043
1600723255.3334265,105702,0.004310187418013811
1600723267.6164467,105774,0.013365826569497585
1600723268.4508152,105788,0.003703343914821744
1600723302.0747206,106210,0.0076295421458780766
1600723305.4702334,106267,0.0032220997381955385
1600723312.874748,106390,0.0014638466527685523
1600723323.5083928,106566,0.0034546765964478254
1600723337.5414524,106666,0.006540898233652115
1600723344.2079062,106769,0.023072771728038788
1600723372.480518,107103,0.005908441264182329
1600723420.4053624,107764,0.0034555511083453894
1600723422.7941194,107804,0.007459483575075865
1600723424.77414,107837,0.0010753765236586332
1600723443.7591333,108021,0.02474965713918209
1600723469.657483,108449,0.0034808253403753042
1600723485.9157865,108586,0.007197853177785873
1600723524.638672,109098,0.007274963892996311
1600723533.3689778,109242,0.031769637018442154
1600723533.4351194,109243,0.031769637018442154
1600723536.9594817,109301,0.01143082045018673
1600723556.9810703,109501,0.006605793721973896
1600723561.7088099,109580,0.005889969412237406
1600723584.3194618,109822,0.004011394456028938
1600723599.167037,110063,0.007959081791341305
1600723606.9452813,110191,0.0036418072413653135
1600723608.9625473,110224,0.0036418072413653135
1600723628.65842,110418,0.005613117013126612
1600723632.2161565,110478,0.003073757281526923
1600723638.7134519,110586,0.011540970765054226
1600723640.8717232,110622,0.0033291964791715145
1600723641.999722,110641,0.0033291964791715145
1600723655.7283804,110737,0.006658392958343029
1600723692.4700453,111194,0.00713032390922308
1600723694.9992242,111235,0.003126229625195265
1600723700.3728833,111323,0.004849526099860668
1600723714.010548,111545,0.004794801119714975
1600723731.4392517,111698,0.0055611757561564445
1600723742.9214208,111887,0.0052440231665968895
1600723744.6549942,111915,0.010488046333193779
1600723786.6490703,112470,0.006768128369003534
1600723806.672101,112664,0.005048032850027084
1600723809.045288,112703,0.005048032850027084
1600723821.213553,112902,0.011365308426320553
1600723854.5697064,113322,0.0030080860015004873
1600723871.1558266,113463,0.004723444115370512
1600723878.7148986,113589,0.0048843249678611755
1600723887.9350812,113741,0.004338476341217756
1600723910.472383,113980,0.02238933928310871
1600723929.4649467,114292,0.047483060508966446
1600723947.637448,114459,0.003033672459423542
1600723948.1339607,114467,0.003033672459423542
1600723977.7168965,114820,0.02170157991349697
1600723994.157072,115096,0.007385625969618559
1600723997.3195863,115149,0.02551490254700184
1600724026.9070837,115506,0.008106139488518238
1600724027.6493165,115518,0.008106139488518238
1600724050.6065612,115765,0.006227324716746807
1600724051.0316253,115772,0.006227324716746807
1600724057.3589516,115878,0.005822439212352037
1600724067.1290588,116039,0.006454793736338615
1600724080.5550573,116129,0.0026745719369500875
1600724100.109043,116453,0.003532680217176676
1600724118.5634656,116624,0.007359007373452187
1600724121.5434794,116673,0.004736051894724369
1600724123.899651,116711,0.004736051894724369
1600724125.9111896,116745,0.004736051894724369
1600724128.1896937,116783,0.009472103789448738
1600724130.486364,116822,0.011532609350979328
1600724137.491642,116938,0.005563375074416399
1600724139.8017316,116977,0.002644114661961794
1600724150.029843,117016,0.005288229323923588
1600724150.8634703,117030,0.005288229323923588
1600724151.8889487,117047,0.005288229323923588
1600724158.399761,117155,0.004231323022395372
1600724161.7383873,117209,0.008462646044790745
1600724195.9813428,117635,0.002556656952947378
1600724207.1821177,117825,0.0038989121094346046
1600724222.99624,117941,0.004192049615085125
1600724236.6241944,118161,0.007052687928080559
1600724238.344516,118190,0.0038046969566494226
1600724274.958348,118651,0.014064465649425983
1600724299.0289335,118908,0.0072752125561237335
1600724300.8287368,118937,0.0037805112078785896
1600724304.5896213,118998,0.007561022415757179
1600724332.3204038,119302,0.0022634435445070267
1600724342.8669527,119470,0.030435528606176376
1600724383.1490686,119979,0.006376280914992094
1600724384.058809,119994,0.006376280914992094
1600724410.946091,120291,0.005167275667190552
1600724454.3776975,120854,0.0025438822340220213
1600724458.0595798,120914,0.005087764468044043
1600724483.8244534,121192,0.003251975402235985
1600724483.8835628,121193,0.003251975402235985
1600724490.6969197,121304,0.012364816851913929
1600724492.408924,121332,0.007938963361084461
1600724494.2254555,121362,0.006928896531462669
1600724496.7322872,121403,0.006928896531462669
1600724512.4280345,121519,0.004778904374688864
1600724531.709122,121835,0.0021322937682271004
1600724534.2630718,121877,0.0021322937682271004
1600724536.4775145,121913,0.004264587536454201
1600724563.1116915,122205,0.010752866975963116
1600724565.0025342,122236,0.0028446281794458628
1600724591.6103806,122529,0.006445069331675768
1600724597.2922363,122622,0.005866163410246372
1600724598.0014713,122634,0.011732326820492744
1600724604.3294845,122739,0.00887276604771614
1600724633.0762475,123068,0.004639382939785719
1600724674.7626297,123609,0.013078770600259304
1600724676.2972465,123633,0.014615856111049652
1600724678.3083704,123666,0.0029134268406778574
1600724713.699321,124103,0.0055327946320176125
1600724717.6755395,124169,0.0031462686602026224
1600724719.429962,124197,0.0031462686602026224
1600724748.808377,124532,0.005661359056830406
1600724768.58608,124711,0.009062235243618488
1600724771.6248841,124760,0.0019623490516096354
1600724771.7820148,124763,0.007849396206438541
1600724772.4712162,124774,0.007849396206438541
1600724775.1607823,124818,0.0076967268250882626
1600724789.0243783,125043,0.01688263565301895
1600724813.059851,125290,0.009218644350767136
1600724900.6980286,126444,0.01364352647215128
1600724924.221348,126687,0.003467169124633074
1600724948.3380804,126935,0.002912090392783284
1600724951.6057,126988,0.005824180785566568
1600724958.2915688,127097,0.0011975978268310428
1600724966.5395715,127230,0.01387772336602211
1600724986.7876704,127414,0.0074533806182444096
1600724994.6300626,127542,0.0023175643291324377
1600724997.8996284,127595,0.00927025731652975
1600725000.4435756,127637,0.002067764289677143
1600725007.2280445,127746,0.0077769267372787
1600725007.63988,127753,0.0077769267372787
1600725009.634332,127785,0.0077769267372787
1600725020.2506354,127817,0.004066220950335264
1600725023.9577904,127878,0.007798193953931332
1600725025.0516715,127896,0.007798193953931332
1600725038.507114,128112,0.009428195655345917
1600725059.1704795,128304,0.004106298554688692
1600725065.5935006,128408,0.008212597109377384
1600725069.4352674,128470,0.0064135221764445305
1600725080.2464669,128644,0.0055206711404025555
1600725101.584871,128852,0.002760136965662241
1600725119.3974793,129146,0.0032024444080889225
1600725130.282767,129186,0.006876017432659864
1600725138.2900484,129318,0.004713228903710842
1600725143.0515335,129396,0.009426457807421684
1600725143.6795518,129406,0.01885291561484337
1600725144.4192817,129418,0.004604020621627569
1600725144.9129155,129426,0.004604020621627569
1600725146.6420996,129454,0.004604020621627569
1600725149.5807683,129502,0.0037865438498556614
1600725152.193361,129545,0.002680717734619975
1600725168.6058893,129672,0.0054023656994104385
1600725177.7578878,129824,0.008957112208008766
1600725183.8961773,129925,0.004521598573774099
1600725201.1176023,130068,0.012889656238257885
1600725201.2930489,130071,0.012889656238257885
1600725207.0139568,130165,0.002096997108310461
1600725216.144386,130316,0.0128812026232481
1600725248.2959037,130703,0.007621773052960634
1600725250.1062605,130733,0.007410487160086632
1600725252.1031065,130765,0.00406152568757534
1600725261.907317,130926,0.004565907176584005
1600725274.2593043,130986,0.00913181435316801
1600725275.7651923,131011,0.01826362870633602
1600725314.0487864,131491,0.0031959214247763157
1600725314.7190065,131502,0.012783685699105263
1600725325.487668,131680,0.005514638964086771
1600725326.8908849,131703,0.005514638964086771
1600725328.8288484,131734,0.006616925820708275
1600725346.341584,131876,0.002048169495537877
1600725347.2167337,131890,0.002048169495537877
1600725393.6926658,132506,0.005625474266707897
1600725404.1354487,132676,0.005469533149152994
1600725427.6316023,132916,0.025307640433311462
1600725428.629281,132932,0.01195655856281519
1600725436.9371154,133067,0.0030550379306077957
1600725454.0793087,133206,0.012220151722431183
1600725460.8769886,133318,0.009980402886867523
1600725471.8776526,133496,0.003196360543370247
1600725473.8356428,133528,0.003196360543370247
1600725478.260045,133600,0.003196360543370247
1600725502.871015,133860,0.003178265178576112
1600725511.7828197,134007,0.005457733757793903
1600725543.3526196,134376,0.026064809411764145
1600725544.3914597,134389,0.024479078128933907
1600725549.628738,134474,0.009448213502764702
1600725568.9137797,134645,0.003302124096080661
1600725580.2097144,134829,0.0173629280179739
1600725581.6406574,134852,0.010133105330169201
1600725581.9349287,134857,0.010133105330169201
1600725583.143506,134877,0.010133105330169201
1600725589.8328266,134983,0.0016465228982269764
1600725619.7762363,135327,0.004294947255402803
1600725646.4038517,135615,0.007674282882362604
1600725662.2913482,135872,0.007400020025670528
1600725691.7131891,136209,0.009539891965687275
1600725696.0523305,136280,0.004998533520847559
1600725709.7257867,136358,0.003480573184788227
1600725729.0011754,136673,0.004152434878051281
1600725729.3120084,136678,0.004152434878051281
1600725730.2458296,136693,0.016609739512205124
1600725759.4339461,137023,0.011929847300052643
1600725761.3629055,137055,0.006888662464916706
1600725782.189939,137252,0.0044290549121797085
1600725796.433741,137482,0.002437646733596921
1600725801.6894717,137565,0.08568968623876572
1600725802.914466,137584,0.005484553053975105
1600725809.288268,137687,0.003949368372559547
1600725821.43285,137744,0.030376696959137917
1600725835.0891714,137966,0.015213996171951294
1600725855.5248423,138156,0.0031760497950017452
1600725873.1204393,138444,0.0013299299171194434
1600725874.8463368,138472,0.0013299299171194434
1600725880.1507132,138558,0.0013299299171194434
1600725912.2655644,138939,0.006025789771229029
1600725913.594578,138961,0.006025789771229029
1600725940.19416,139258,0.008152938447892666
1600725948.9946465,139403,0.0019645877182483673
1600725951.7716856,139449,0.003929175436496735
1600726001.106057,139975,0.00849378202110529
1600726003.5666208,140015,0.0037330088671296835
1600726004.0518866,140023,0.007466017734259367
1600726005.3913815,140045,0.015257902443408966
1600726006.0249496,140055,0.00186534586828202
1600726010.639808,140131,0.00373069173656404
1600726012.7102861,140165,0.0039033398497849703
1600726017.983161,140252,0.015613359399139881
1600726019.841617,140283,0.031567804515361786
1600726057.13285,140750,0.0043686204589903355
1600726076.7919438,140927,0.0066788215190172195
1600726080.643697,140989,0.0083518847823143
1600726094.7994974,141222,0.00554535910487175
1600726095.1685827,141228,0.0110907182097435
1600726149.9240522,141834,0.0038612000644207
1600726151.0890524,141853,0.0038612000644207
1600726153.2941551,141889,0.0038612000644207
1600726159.4495463,141986,0.011825492605566978
1600726171.4097955,142179,0.05689036846160889
1600726172.4350345,142196,0.005476594902575016
1600726172.5004938,142197,0.005476594902575016
1600726199.873794,142496,0.013164694420993328
1600726202.1549368,142532,0.004923004191368818
1600726224.2606974,142751,0.003983716946095228
1600726233.003533,142892,0.004915870260447264
1600726260.1908777,143186,0.012591519393026829
1600726269.7513564,143342,0.004674911964684725
1600726278.536026,143485,0.0024542214814573526
1600726292.6113193,143571,0.004908442962914705
1600726293.2202163,143581,0.004908442962914705
1600726301.8389134,143722,0.005056543275713921
1600726304.6397176,143767,0.005056543275713921
1600726306.1453445,143792,0.004546789918094873
1600726313.9756455,143918,0.00146908697206527
1600726318.3247545,143988,0.00374528206884861
1600726337.5424259,144157,0.0027804540004581213
1600726341.8092172,144226,0.0019839408341795206
1600726345.4330504,144285,0.007935763336718082
1600726352.7689717,144404,0.003926014993339777
1600726368.9999988,144528,0.003627524944022298
1600726370.281231,144549,0.003627524944022298
1600726424.2137144,145280,0.004090683534741402
1600726453.8409915,145612,0.00546285230666399
1600726454.50913,145623,0.01092570461332798
1600726460.0300405,145711,0.0025382505264133215
1600726462.5030572,145750,0.002302484819665551
1600726465.020422,145791,0.004604969639331102
1600726482.5788066,145932,0.009257841855287552
1600726514.817981,146312,0.008932123892009258
1600726520.1661508,146399,0.005726971197873354
1600726538.5632176,146696,0.00859083328396082
1600726593.169578,147296,0.00860661081969738
1600726596.8492613,147356,0.0019969423301517963
1600726597.4688733,147366,0.0019969423301517963
1600726605.0941834,147491,0.0024989459197968245
1600726657.9618092,148063,0.002461578929796815
1600726665.6309412,148189,0.009419873356819153
1600726671.7217667,148288,0.012244406156241894
1600726680.1287112,148424,0.002059942577034235
1600726696.1212642,148546,0.001621444127522409
1600726699.62652,148604,0.006485776510089636
1600726703.8445354,148673,0.004761870484799147
1600726704.0944457,148677,0.004761870484799147
1600726710.372987,148778,0.004704009275883436
1600726715.5841196,148864,0.0022974826861172915
1600726716.4822333,148879,0.0022974826861172915
1600726768.0465817,149442,0.003677353262901306
1600726775.0545385,149555,0.0012549087405204773
1600726783.0111048,149683,0.00297388038598001
1600726783.9288087,149698,0.00297388038598001
1600726788.2620294,149768,0.0041163088753819466
1600726804.2728362,149886,0.006407043896615505
1600726807.3940597,149937,0.007018204312771559
1600726811.2053103,149999,0.0045244768261909485


==> plot_data/lemp_comparison/pls_train_loss.csv <==
Wall time,Step,Value
1600714687.544637,0,2.438662528991699
1600714731.0178514,1,2.580441474914551
1600714769.3805065,2,2.170825719833374
1600714807.5843868,3,1.9536226987838745
1600714847.8662846,4,2.1749565601348877
1600714886.3807645,5,1.9023462533950806
1600714923.854099,6,1.1918787956237793
1600714961.456657,7,1.0244953632354736
1600714998.3803458,8,1.032122254371643
1600715038.2149012,9,1.316386342048645
1600715076.3261034,10,0.9845940470695496
1600715113.471477,11,0.8420557975769043
1600715150.9189355,12,0.8058943748474121
1600715187.2256155,13,0.5285940766334534
1600715224.672377,14,0.8737215399742126
1600715262.2701714,15,0.8554317951202393
1600715298.2122722,16,0.5235377550125122
1600715334.9073136,17,0.6315708160400391
1600715370.8433347,18,0.43267548084259033
1600715406.7200608,19,0.42597857117652893
1600715442.5900657,20,0.39983630180358887
1600715479.6047819,21,0.6233226656913757
1600715515.5370655,22,0.39770516753196716
1600715552.7383378,23,0.5186753273010254
1600715588.684061,24,0.4010491669178009
1600715625.0264263,25,0.4135710597038269
1600715661.3528926,26,0.4848087728023529
1600715698.6662695,27,0.6737858057022095
1600715734.7698166,28,0.3368482291698456
1600715771.5044365,29,0.37842652201652527
1600715807.920585,30,0.3252280056476593
1600715846.02641,31,0.7710211277008057
1600715882.5146449,32,0.30538052320480347
1600715918.7029889,33,0.2956245541572571
1600715954.7164598,34,0.28060683608055115
1600715991.346732,35,0.31187212467193604
1600716027.7984924,36,0.3575189411640167
1600716064.7103767,37,0.3099404573440552
1600716100.713966,38,0.2745402157306671
1600716137.3673632,39,0.2747320830821991
1600716173.683089,40,0.24927303194999695
1600716210.6253777,41,0.3544946610927582
1600716247.4379642,42,0.27038511633872986
1600716283.9431102,43,0.23395724594593048
1600716320.940491,44,0.2660527229309082
1600716357.4074557,45,0.2256268709897995
1600716393.8302293,46,0.2293456643819809
1600716430.233307,47,0.2223530113697052
1600716466.4254322,48,0.21249450743198395
1600716502.5636313,49,0.2139979898929596
1600716539.5799997,50,0.2865615785121918
1600716575.8977022,51,0.2125282883644104
1600716612.5388138,52,0.2048148363828659
1600716648.6784124,53,0.2168300300836563
1600716684.7634656,54,0.19848398864269257
1600716720.8457022,55,0.19210508465766907
1600716756.813067,56,0.19123700261116028
1600716792.9840205,57,0.19942685961723328
1600716829.052579,58,0.1926025003194809
1600716865.04415,59,0.1849825382232666
1600716901.364366,60,0.18382948637008667
1600716937.5983841,61,0.195320725440979
1600716973.7381902,62,0.18109863996505737
1600717010.4814913,63,0.24050766229629517
1600717046.4363332,64,0.1819290816783905
1600717082.5440612,65,0.18551146984100342
1600717118.5912511,66,0.1781185269355774
1600717155.2516723,67,0.2316642850637436
1600717191.3657906,68,0.1696879267692566
1600717227.3042789,69,0.17715105414390564
1600717263.2843196,70,0.16746027767658234
1600717299.5674195,71,0.16429130733013153
1600717335.7359395,72,0.16181445121765137
1600717371.7266176,73,0.15859530866146088
1600717407.887529,74,0.15705683827400208
1600717444.0535362,75,0.15366598963737488
1600717480.647144,76,0.27275553345680237
1600717516.6201594,77,0.16152428090572357
1600717552.9194293,78,0.17749416828155518
1600717589.1290464,79,0.16169428825378418
1600717625.199868,80,0.15613538026809692
1600717661.636749,81,0.15195883810520172
1600717698.076098,82,0.15227162837982178
1600717733.9546487,83,0.14908240735530853
1600717771.185622,84,0.18129706382751465
1600717807.2417073,85,0.14839059114456177
1600717843.2999632,86,0.1417509913444519
1600717879.3563313,87,0.14518584311008453
1600717915.5257716,88,0.1909327507019043
1600717952.048034,89,0.20131303369998932
1600717988.4294298,90,0.15486709773540497
1600718024.7778723,91,0.14223501086235046
1600718061.4073043,92,0.14058120548725128
1600718097.8374605,93,0.23640932142734528
1600718134.6085846,94,0.13290999829769135
1600718170.9748852,95,0.13462717831134796
1600718207.6635284,96,0.12958994507789612
1600718244.519144,97,0.1746465265750885
1600718280.6659281,98,0.13148263096809387
1600718317.130275,99,0.13790126144886017
1600718353.5794027,100,0.13278377056121826
1600718390.1825495,101,0.16697818040847778
1600718426.5072174,102,0.12893062829971313
1600718462.5701632,103,0.12209634482860565
1600718498.9397173,104,0.1383061558008194
1600718535.0342236,105,0.13083374500274658
1600718571.323725,106,0.11945958435535431
1600718607.484433,107,0.14114467799663544
1600718643.7692144,108,0.1179463118314743
1600718679.830445,109,0.11892315000295639
1600718715.9301994,110,0.1176871508359909
1600718751.9946256,111,0.12226726114749908
1600718788.7102928,112,0.11602198332548141
1600718824.9068906,113,0.11859047412872314
1600718861.015258,114,0.12145336717367172
1600718897.5677998,115,0.1128179058432579
1600718934.3243608,116,0.11492664366960526
1600718970.725236,117,0.11676166206598282
1600719007.0301254,118,0.1144152507185936
1600719043.6810052,119,0.11447952687740326
1600719079.9278862,120,0.11315292119979858
1600719116.4930086,121,0.11319167166948318
1600719152.655557,122,0.11030679196119308
1600719189.0673842,123,0.11377275735139847
1600719225.6470106,124,0.10718423128128052
1600719262.043112,125,0.12167394161224365
1600719298.2301862,126,0.11093443632125854
1600719334.4855177,127,0.12836027145385742
1600719370.7954555,128,0.10217561572790146
1600719407.5078409,129,0.10572664439678192
1600719443.965969,130,0.10336191207170486
1600719480.3560884,131,0.10160049051046371
1600719516.950945,132,0.15834827721118927
1600719553.112892,133,0.10067130625247955
1600719590.0108917,134,0.1515364646911621
1600719626.579286,135,0.10804213583469391
1600719663.1838005,136,0.10387635231018066
1600719700.019647,137,0.1252550184726715
1600719736.6057138,138,0.09965521842241287
1600719772.9527576,139,0.10215350985527039
1600719809.274872,140,0.09733748435974121
1600719845.852391,141,0.09798114746809006
1600719882.3509638,142,0.09915278106927872
1600719919.0277765,143,0.11037282645702362
1600719955.3509262,144,0.09851743280887604
1600719991.6179528,145,0.09665700793266296
1600720027.7669218,146,0.09603109955787659
1600720063.8285336,147,0.09317554533481598
1600720099.9196332,148,0.09314562380313873
1600720136.1195073,149,0.0881735235452652
1600720172.1691377,150,0.09022939950227737
1600720208.6192896,151,0.0923362597823143
1600720244.9874225,152,0.09209492057561874
1600720281.253205,153,0.08853704482316971
1600720317.7101884,154,0.0987481027841568
1600720353.9295743,155,0.09264372289180756
1600720390.2222703,156,0.08894279599189758
1600720426.506987,157,0.09041620790958405
1600720463.2932327,158,0.12322323769330978
1600720499.5549212,159,0.0867268368601799
1600720535.4973946,160,0.09139364957809448
1600720571.6234286,161,0.08787298202514648
1600720607.9940126,162,0.08285623043775558
1600720644.2547705,163,0.08631885796785355
1600720680.381366,164,0.08524306118488312
1600720716.4799778,165,0.07942601293325424
1600720752.7729719,166,0.0865195021033287
1600720788.9775698,167,0.0810711532831192
1600720825.3030484,168,0.08232735097408295
1600720861.5404794,169,0.08210201561450958
1600720898.017594,170,0.08786425739526749
1600720934.6907265,171,0.14078426361083984
1600720970.9750235,172,0.08331840485334396
1600721007.5695508,173,0.09231280535459518
1600721043.8378515,174,0.08455293625593185
1600721080.2244906,175,0.1455119252204895
1600721116.9219735,176,0.0980071872472763
1600721152.928657,177,0.07929717004299164
1600721189.2211976,178,0.07832030951976776
1600721225.5379114,179,0.07752633094787598
1600721261.8480818,180,0.12985707819461823
1600721298.0951457,181,0.07613494992256165
1600721334.0783458,182,0.07854371517896652
1600721370.3358204,183,0.0793420672416687
1600721406.874855,184,0.09304634481668472
1600721443.2131822,185,0.07963623106479645
1600721479.870345,186,0.088416188955307
1600721516.0637102,187,0.08048541098833084
1600721552.3684309,188,0.08092402666807175
1600721588.4905655,189,0.07891940325498581
1600721624.939632,190,0.07517283409833908
1600721661.135592,191,0.07697909325361252
1600721697.4857016,192,0.07686661928892136
1600721733.6151633,193,0.07713039964437485
1600721769.8991637,194,0.0734487846493721
1600721806.4330428,195,0.07128269225358963
1600721842.9358416,196,0.07543317973613739
1600721879.581785,197,0.07446137815713882
1600721916.2266235,198,0.07176961749792099
1600721952.7119193,199,0.07068988680839539
1600721989.3725069,200,0.06886012852191925
1600722026.1306298,201,0.0719810202717781
1600722062.7193959,202,0.0708809345960617
1600722099.631826,203,0.0713009163737297
1600722136.1705947,204,0.07064059376716614
1600722172.7190259,205,0.06694526970386505
1600722208.8425035,206,0.06882816553115845
1600722245.2090566,207,0.07035152614116669
1600722281.709351,208,0.07001525163650513
1600722318.2118669,209,0.07343533635139465
1600722354.6540823,210,0.0796716958284378
1600722391.107743,211,0.07263968139886856
1600722427.7872899,212,0.06710302829742432
1600722464.6563516,213,0.08632217347621918
1600722500.9500337,214,0.06666697561740875
1600722537.8785677,215,0.07442373037338257
1600722574.2720647,216,0.06986591964960098
1600722610.4185157,217,0.06742776930332184
1600722647.136409,218,0.10359781235456467
1600722683.5823116,219,0.07139267772436142
1600722720.101488,220,0.06430387496948242
1600722756.361916,221,0.06492424011230469
1600722792.5445127,222,0.06650475412607193
1600722828.8544478,223,0.06721212714910507
1600722864.9908352,224,0.06252694129943848
1600722901.948442,225,0.06702551990747452
1600722938.4449334,226,0.08504121750593185
1600722974.9772973,227,0.06877472996711731
1600723010.488144,228,0.06597820669412613
1600723046.190648,229,0.07748762518167496
1600723081.6956403,230,0.06824630498886108
1600723116.8954573,231,0.06844180077314377
1600723152.1950493,232,0.06647830456495285
1600723187.460079,233,0.06660488247871399
1600723222.721123,234,0.06454688310623169
1600723258.1153197,235,0.06900312006473541
1600723293.2284791,236,0.06605304777622223
1600723328.5101094,237,0.06359598785638809
1600723364.0910594,238,0.18559402227401733
1600723399.3982844,239,0.07692813128232956
1600723434.505507,240,0.059421829879283905
1600723469.6581268,241,0.06139082834124565
1600723504.7077246,242,0.06185715273022652
1600723539.8620882,243,0.0620754212141037
1600723574.9766285,244,0.06028333678841591
1600723610.4630709,245,0.08168354630470276
1600723645.4594333,246,0.06322512030601501
1600723681.3331432,247,0.07339451462030411
1600723717.3326576,248,0.057474397122859955
1600723752.6457295,249,0.061747971922159195
1600723788.4361727,250,0.05542508140206337
1600723824.0876849,251,0.05777551978826523
1600723859.3391402,252,0.05963917821645737
1600723894.4465084,253,0.05677064508199692
1600723929.9052227,254,0.059360504150390625
1600723965.35802,255,0.06207602098584175
1600724000.2991393,256,0.05913166701793671
1600724035.5169454,257,0.05533260852098465
1600724070.7643166,258,0.055252332240343094
1600724105.9415636,259,0.08141420781612396
1600724141.1179287,260,0.060861632227897644
1600724176.3747218,261,0.05812440067529678
1600724211.7776022,262,0.054031580686569214
1600724248.0453045,263,0.05475270003080368
1600724283.9661255,264,0.05416976287961006
1600724320.336573,265,0.05862058326601982
1600724357.1766064,266,0.07228785008192062
1600724393.6077516,267,0.054985128343105316
1600724429.8469636,268,0.05731852725148201
1600724466.3819878,269,0.053622592240571976
1600724502.4649246,270,0.05475746840238571
1600724538.7096496,271,0.05618014186620712
1600724575.014749,272,0.055170971900224686
1600724610.9796543,273,0.05129414051771164
1600724647.1377716,274,0.05134664103388786
1600724683.3853626,275,0.05729500204324722
1600724719.5455775,276,0.0538175068795681
1600724756.170249,277,0.05037367716431618
1600724792.4439242,278,0.05134085193276405
1600724828.7951927,279,0.05296643078327179
1600724864.905868,280,0.05280941352248192
1600724901.007668,281,0.05455287545919418
1600724937.3071952,282,0.05347615107893944
1600724974.0896127,283,0.08780305087566376
1600725010.4839997,284,0.052994053810834885
1600725047.0591679,285,0.05206423997879028
1600725083.6539693,286,0.051141418516635895
1600725119.6022635,287,0.050300631672143936
1600725155.514449,288,0.04885688051581383
1600725191.3946648,289,0.05103810504078865
1600725227.3207028,290,0.05184929817914963
1600725263.333423,291,0.051142819225788116
1600725299.7315657,292,0.08843793720006943
1600725336.0011854,293,0.0529952272772789
1600725372.1819894,294,0.05088137835264206
1600725408.6215224,295,0.05560588464140892
1600725444.981916,296,0.0522303581237793
1600725481.2842216,297,0.05192672088742256
1600725517.3569813,298,0.04851479083299637
1600725554.2445977,299,0.09221982210874557
1600725590.8319066,300,0.054681841284036636
1600725627.335548,301,0.05618927255272865
1600725663.97353,302,0.0528222918510437
1600725700.2635481,303,0.0506255105137825
1600725736.8079934,304,0.050000742077827454
1600725773.1346378,305,0.04884294047951698
1600725810.040388,306,0.048099033534526825
1600725846.3754284,307,0.0550692081451416
1600725882.6181276,308,0.05002310499548912
1600725918.9488997,309,0.05226116627454758
1600725954.8204527,310,0.04648905247449875
1600725990.908224,311,0.049150265753269196
1600726027.0009527,312,0.05084627866744995
1600726063.3127985,313,0.04895653948187828
1600726099.5475597,314,0.052613042294979095
1600726135.9267862,315,0.05033257603645325
1600726172.6220365,316,0.14364372193813324
1600726209.2537546,317,0.09060050547122955
1600726245.9110088,318,0.055687155574560165
1600726282.4735236,319,0.05202936381101608
1600726318.9984643,320,0.04802483320236206
1600726355.49262,321,0.04559031501412392
1600726391.9178333,322,0.04869109019637108
1600726428.4194822,323,0.049501270055770874
1600726465.554117,324,0.046561188995838165
1600726502.0908332,325,0.0441536083817482
1600726538.7538588,326,0.047717828303575516
1600726575.410365,327,0.048031795769929886
1600726611.8288982,328,0.045472949743270874
1600726648.3208392,329,0.051519814878702164
1600726684.784897,330,0.049923401325941086
1600726720.7494583,331,0.045420680195093155
1600726756.7220562,332,0.04586553946137428
1600726793.3327713,333,0.04444490745663643


==> plot_data/lemp_comparison/pls_val_acc.csv <==
Wall time,Step,Value
1600714735.6302152,1,0.08560000360012054
1600714773.4082553,2,0.2011999934911728
1600714811.8762877,3,0.10580000281333923
1600714852.3005552,4,0.2770000100135803
1600714890.814946,5,0.6110000014305115
1600714928.141548,6,0.09719999879598618
1600714965.9671557,7,0.7390000224113464
1600715002.7636626,8,0.41679999232292175
1600715042.767005,9,0.7111999988555908
1600715080.79079,10,0.6327999830245972
1600715117.9630995,11,0.7868000268936157
1600715155.3835387,12,0.7979999780654907
1600715191.7120414,13,0.7821999788284302
1600715229.0534453,14,0.8001999855041504
1600715266.7036579,15,0.795199990272522
1600715302.6215813,16,0.7120000123977661
1600715339.2808533,17,0.8356000185012817
1600715375.3315783,18,0.8167999982833862
1600715411.157654,19,0.8241999745368958
1600715446.9868479,20,0.8464000225067139
1600715484.0798428,21,0.7603999972343445
1600715519.9411008,22,0.8507999777793884
1600715557.2244697,23,0.8555999994277954
1600715593.080401,24,0.807200014591217
1600715629.5541942,25,0.8528000116348267
1600715665.7899096,26,0.8324000239372253
1600715703.1051762,27,0.8349999785423279
1600715739.2500434,28,0.8597999811172485
1600715776.0173502,29,0.8626000285148621
1600715812.3824255,30,0.8515999913215637
1600715850.5286248,31,0.8644000291824341
1600715886.9247143,32,0.876800000667572
1600715923.2243528,33,0.8737999796867371
1600715959.2713585,34,0.8600000143051147
1600715995.826692,35,0.8575999736785889
1600716032.266893,36,0.8601999878883362
1600716069.0578833,37,0.8393999934196472
1600716105.2253096,38,0.8751999735832214
1600716141.9241345,39,0.8822000026702881
1600716178.2195928,40,0.8795999884605408
1600716215.099262,41,0.866599977016449
1600716251.9128127,42,0.8823999762535095
1600716288.4445732,43,0.8787999749183655
1600716325.5314333,44,0.881600022315979
1600716361.9042203,45,0.8745999932289124
1600716398.4057713,46,0.8794000148773193
1600716434.6686833,47,0.8723999857902527
1600716470.8727384,48,0.8862000107765198
1600716507.0367925,49,0.8632000088691711
1600716544.1444426,50,0.8784000277519226
1600716580.4125881,51,0.8844000101089478
1600716617.0023582,52,0.8848000168800354
1600716653.137957,53,0.8859999775886536
1600716689.2595305,54,0.8870000243186951
1600716725.372772,55,0.8848000168800354
1600716761.2964447,56,0.8894000053405762
1600716797.4022882,57,0.8826000094413757
1600716833.5078824,58,0.8835999965667725
1600716869.5739567,59,0.8826000094413757
1600716905.8308308,60,0.8827999830245972
1600716942.173938,61,0.8855999708175659
1600716978.1550555,62,0.8808000087738037
1600717015.0517502,63,0.878600001335144
1600717050.8409941,64,0.8849999904632568
1600717087.064653,65,0.8845999836921692
1600717123.038585,66,0.800000011920929
1600717159.7298555,67,0.8902000188827515
1600717195.8176596,68,0.8894000053405762
1600717231.8050146,69,0.8934000134468079
1600717267.7329757,70,0.8913999795913696
1600717304.060235,71,0.881600022315979
1600717340.288327,72,0.8877999782562256
1600717376.1850333,73,0.8813999891281128
1600717412.4763913,74,0.892799973487854
1600717448.4730675,75,0.8813999891281128
1600717485.1688159,76,0.8845999836921692
1600717521.1655505,77,0.8853999972343445
1600717557.4569812,78,0.8885999917984009
1600717593.637366,79,0.8895999789237976
1600717629.666124,80,0.8899999856948853
1600717666.1826527,81,0.8877999782562256
1600717702.5091465,82,0.8934000134468079
1600717738.4202936,83,0.8805999755859375
1600717775.6749003,84,0.8823999762535095
1600717811.6720493,85,0.8880000114440918
1600717847.8521612,86,0.8873999714851379
1600717883.7978923,87,0.8881999850273132
1600717920.0442824,88,0.8751999735832214
1600717956.5275342,89,0.8827999830245972
1600717992.9669724,90,0.8790000081062317
1600718029.4307637,91,0.8920000195503235
1600718065.8605006,92,0.8871999979019165
1600718102.4457047,93,0.88919997215271
1600718139.08439,94,0.8906000256538391
1600718175.455631,95,0.8858000040054321
1600718212.139819,96,0.8916000127792358
1600718249.0221689,97,0.8906000256538391
1600718285.2215295,98,0.890999972820282
1600718321.7634475,99,0.8881999850273132
1600718358.0422704,100,0.8557999730110168
1600718394.8425605,101,0.8835999965667725
1600718430.8525047,102,0.8876000046730042
1600718467.1831703,103,0.8916000127792358
1600718503.4135869,104,0.8899999856948853
1600718539.6219425,105,0.8906000256538391
1600718575.7392957,106,0.8871999979019165
1600718612.0844533,107,0.8921999931335449
1600718648.2604344,108,0.8956000208854675
1600718684.4185872,109,0.8884000182151794
1600718720.433339,110,0.8924000263214111
1600718756.6680532,111,0.8920000195503235
1600718793.1564045,112,0.8931999802589417
1600718829.4614406,113,0.8930000066757202
1600718865.5229225,114,0.8966000080108643
1600718902.1842217,115,0.8960000276565552
1600718938.8694413,116,0.8873999714851379
1600718975.2012932,117,0.8921999931335449
1600719011.571678,118,0.883400022983551
1600719048.2628572,119,0.8935999870300293
1600719084.5058348,120,0.8906000256538391
1600719121.0523756,121,0.8888000249862671
1600719157.2088063,122,0.892799973487854
1600719193.6744072,123,0.8781999945640564
1600719230.3021197,124,0.8881999850273132
1600719266.6170442,125,0.88919997215271
1600719302.8680816,126,0.8913999795913696
1600719338.9643497,127,0.8880000114440918
1600719375.419273,128,0.8859999775886536
1600719412.1380424,129,0.8912000060081482
1600719448.475819,130,0.8907999992370605
1600719484.974946,131,0.88919997215271
1600719521.5124884,132,0.8889999985694885
1600719557.7036622,133,0.8894000053405762
1600719594.6069126,134,0.8853999972343445
1600719631.1841133,135,0.8921999931335449
1600719667.7303317,136,0.8271999955177307
1600719704.573544,137,0.8895999789237976
1600719741.097159,138,0.8948000073432922
1600719777.5530136,139,0.8938000202178955
1600719813.7230616,140,0.8898000121116638
1600719850.5067563,141,0.8948000073432922
1600719886.7996078,142,0.8877999782562256
1600719923.6670234,143,0.8876000046730042
1600719959.870304,144,0.88919997215271
1600719996.2672539,145,0.8885999917984009
1600720032.2697606,146,0.8877999782562256
1600720068.227747,147,0.890999972820282
1600720104.4854088,148,0.8903999924659729
1600720140.6641605,149,0.8944000005722046
1600720176.7834027,150,0.8885999917984009
1600720213.1904852,151,0.8912000060081482
1600720249.428388,152,0.8921999931335449
1600720285.821442,153,0.8791999816894531
1600720322.4068716,154,0.8877999782562256
1600720358.4302464,155,0.8921999931335449
1600720394.8424935,156,0.8902000188827515
1600720431.0629961,157,0.8672000169754028
1600720467.9343727,158,0.8906000256538391
1600720503.9720562,159,0.8867999911308289
1600720540.0742362,160,0.8913999795913696
1600720576.1966374,161,0.892799973487854
1600720612.5636578,162,0.8916000127792358
1600720648.760094,163,0.8902000188827515
1600720684.8807917,164,0.8931999802589417
1600720721.1068916,165,0.8952000141143799
1600720757.2875748,166,0.8913999795913696
1600720793.5819933,167,0.8930000066757202
1600720829.8771405,168,0.8876000046730042
1600720866.011248,169,0.8894000053405762
1600720902.5920045,170,0.8817999958992004
1600720939.3549132,171,0.8895999789237976
1600720975.5357168,172,0.892799973487854
1600721012.186598,173,0.8916000127792358
1600721048.3437889,174,0.892799973487854
1600721084.8298674,175,0.8939999938011169
1600721121.501029,176,0.8907999992370605
1600721157.5043101,177,0.8931999802589417
1600721193.8186784,178,0.8916000127792358
1600721230.1364565,179,0.8931999802589417
1600721266.43899,180,0.8925999999046326
1600721302.6113946,181,0.8863999843597412
1600721338.650676,182,0.8889999985694885
1600721375.0174227,183,0.894599974155426
1600721411.4070902,184,0.8885999917984009
1600721447.8389878,185,0.8898000121116638
1600721484.402021,186,0.894599974155426
1600721520.5983825,187,0.8906000256538391
1600721557.0887587,188,0.8877999782562256
1600721593.0519154,189,0.8859999775886536
1600721629.5647442,190,0.890999972820282
1600721665.6158879,191,0.8838000297546387
1600721702.0554223,192,0.8903999924659729
1600721738.1628904,193,0.8931999802589417
1600721774.545864,194,0.8877999782562256
1600721811.0152762,195,0.8939999938011169
1600721847.4597194,196,0.8921999931335449
1600721884.2623646,197,0.8944000005722046
1600721920.8864934,198,0.8873999714851379
1600721957.4241982,199,0.8934000134468079
1600721993.9597123,200,0.8898000121116638
1600722030.7908611,201,0.890999972820282
1600722067.2598388,202,0.8924000263214111
1600722104.2408047,203,0.8885999917984009
1600722140.7798307,204,0.8907999992370605
1600722177.4050324,205,0.8924000263214111
1600722213.4083085,206,0.8934000134468079
1600722249.877856,207,0.8921999931335449
1600722286.1906707,208,0.8920000195503235
1600722322.8159766,209,0.8902000188827515
1600722359.2752085,210,0.8913999795913696
1600722395.784375,211,0.892799973487854
1600722432.431812,212,0.8870000243186951
1600722469.114143,213,0.8895999789237976
1600722505.6715155,214,0.8935999870300293
1600722542.5996227,215,0.896399974822998
1600722578.8724601,216,0.8953999876976013
1600722615.0279112,217,0.8913999795913696
1600722651.80115,218,0.8907999992370605
1600722688.20108,219,0.8924000263214111
1600722724.7292387,220,0.8935999870300293
1600722760.978605,221,0.8925999999046326
1600722797.2082827,222,0.8924000263214111
1600722833.479774,223,0.8931999802589417
1600722869.6781032,224,0.8876000046730042
1600722906.4970763,225,0.8895999789237976
1600722943.1517081,226,0.890999972820282
1600722979.2953856,227,0.8913999795913696
1600723014.7714262,228,0.8899999856948853
1600723050.5427961,229,0.8894000053405762
1600723086.0073621,230,0.8870000243186951
1600723121.242275,231,0.8930000066757202
1600723156.5394735,232,0.890999972820282
1600723191.7766879,233,0.8804000020027161
1600723227.1146235,234,0.8917999863624573
1600723262.4088097,235,0.8848000168800354
1600723297.5292792,236,0.892799973487854
1600723332.7948122,237,0.892799973487854
1600723368.3589659,238,0.8906000256538391
1600723403.6828973,239,0.8912000060081482
1600723438.7446551,240,0.8938000202178955
1600723473.949371,241,0.894599974155426
1600723508.9002197,242,0.8967999815940857
1600723544.1309614,243,0.8888000249862671
1600723579.19963,244,0.8899999856948853
1600723614.7428455,245,0.8912000060081482
1600723649.7004304,246,0.8913999795913696
1600723685.660706,247,0.8924000263214111
1600723721.637402,248,0.8930000066757202
1600723757.0240412,249,0.8916000127792358
1600723792.6411433,250,0.8934000134468079
1600723828.4105363,251,0.8924000263214111
1600723863.5822282,252,0.8938000202178955
1600723898.7696545,253,0.8934000134468079
1600723934.1595645,254,0.8944000005722046
1600723969.761274,255,0.8935999870300293
1600724004.5709066,256,0.8917999863624573
1600724039.810885,257,0.8924000263214111
1600724074.9614716,258,0.894599974155426
1600724110.2316296,259,0.8934000134468079
1600724145.2847333,260,0.8913999795913696
1600724180.8414135,261,0.8935999870300293
1600724216.2085555,262,0.8939999938011169
1600724252.582248,263,0.8942000269889832
1600724288.4264328,264,0.8920000195503235
1600724324.9205873,265,0.8935999870300293
1600724361.8530915,266,0.8913999795913696
1600724398.2083583,267,0.8956000208854675
1600724434.460281,268,0.8913999795913696
1600724471.0075417,269,0.8916000127792358
1600724507.0857902,270,0.8917999863624573
1600724543.2471035,271,0.8935999870300293
1600724579.6649978,272,0.8952000141143799
1600724615.5716844,273,0.8924000263214111
1600724651.6861145,274,0.8949999809265137
1600724687.9943626,275,0.8942000269889832
1600724724.230704,276,0.8930000066757202
1600724760.7588873,277,0.8889999985694885
1600724797.1482556,278,0.8930000066757202
1600724833.2599418,279,0.8903999924659729
1600724869.5230207,280,0.8935999870300293
1600724905.4362292,281,0.8848000168800354
1600724941.9275098,282,0.8082000017166138
1600724978.715356,283,0.8898000121116638
1600725015.0859544,284,0.8938000202178955
1600725051.7381148,285,0.892799973487854
1600725088.2697508,286,0.8944000005722046
1600725124.0607708,287,0.892799973487854
1600725160.1014595,288,0.8949999809265137
1600725195.9129345,289,0.8935999870300293
1600725231.763304,290,0.8931999802589417
1600725267.916657,291,0.8934000134468079
1600725304.2551558,292,0.8939999938011169
1600725340.5927851,293,0.8931999802589417
1600725376.748409,294,0.8944000005722046
1600725413.3164206,295,0.8794000148773193
1600725449.543086,296,0.8930000066757202
1600725485.9361606,297,0.8939999938011169
1600725521.9326355,298,0.8773999810218811
1600725558.9345973,299,0.8944000005722046
1600725595.449726,300,0.8889999985694885
1600725632.0920248,301,0.8953999876976013
1600725668.578856,302,0.892799973487854
1600725704.9965491,303,0.8942000269889832
1600725741.4204705,304,0.8949999809265137
1600725777.8554437,305,0.8970000147819519
1600725814.664408,306,0.8949999809265137
1600725851.0679717,307,0.8917999863624573
1600725887.2819452,308,0.8970000147819519
1600725923.4735982,309,0.8898000121116638
1600725959.2529721,310,0.8962000012397766
1600725995.4545755,311,0.8935999870300293
1600726031.4767983,312,0.894599974155426
1600726067.8916109,313,0.8934000134468079
1600726104.2601902,314,0.8931999802589417
1600726140.5922363,315,0.892799973487854
1600726177.2877076,316,0.8867999911308289
1600726213.8654969,317,0.8916000127792358
1600726250.6288927,318,0.8916000127792358
1600726287.0937402,319,0.8924000263214111
1600726323.7274284,320,0.8903999924659729
1600726360.066745,321,0.8938000202178955
1600726396.6163945,322,0.8935999870300293
1600726433.0562034,323,0.8921999931335449
1600726470.2164855,324,0.892799973487854
1600726506.7288947,325,0.8920000195503235
1600726543.4350698,326,0.8939999938011169
1600726579.9485047,327,0.8921999931335449
1600726616.5387976,328,0.8925999999046326
1600726653.0481005,329,0.8889999985694885
1600726689.2901797,330,0.8952000141143799
1600726725.384223,331,0.895799994468689
1600726761.2978895,332,0.8907999992370605
1600726797.7944493,333,0.892799973487854


==> plot_data/robustness/CIFAR-10/ADAM_____lr___0.001_.csv <==
labels,x,y
DenseNet-121,0,0.8998000025749207
MobileNet-V2,1,0.6589000225067139
ResNet-18,2,0.8955000042915344
ResNet-34,3,0.8989999890327454


==> plot_data/robustness/CIFAR-10/ADAM_____lr___0.01_.csv <==
labels,x,y
DenseNet-121,0,0.8876000046730042
MobileNet-V2,1,0.4120999872684479
ResNet-18,2,0.8960999846458435
ResNet-34,3,0.902899980545044


==> plot_data/robustness/CIFAR-10/ADAM_____lr___0.1_.csv <==
labels,x,y
DenseNet-121,0,0.4009000062942505
MobileNet-V2,1,0.2290000021457672
ResNet-18,2,0.3928999900817871
ResNet-34,3,0.2117999941110611


==> plot_data/robustness/CIFAR-10/ADAM_lr_0.1.csv <==
labels,x,y
DenseNet-121,0,0.4009000062942505
MobileNet-V2,1,0.2290000021457672
ResNet-18,2,0.3928999900817871
ResNet-34,3,0.2117999941110611


==> plot_data/robustness/CIFAR-10/ELF_____momentum___0.0,__decrease_factor___0.0_.csv <==
labels,x,y
DenseNet-121,0,0.8676999807357788
MobileNet-V2,1,0.7368999719619751
ResNet-18,2,0.8765000104904175
ResNet-34,3,0.8772000074386597


==> plot_data/robustness/CIFAR-10/ELF_____momentum___0.0,__decrease_factor___0.2_.csv <==
labels,x,y
DenseNet-121,0,0.8781999945640564
MobileNet-V2,1,0.7692999839782715
ResNet-18,2,0.8859000205993652
ResNet-34,3,0.8826000094413757


==> plot_data/robustness/CIFAR-10/ELF_____momentum___0.4,__decrease_factor___0.0_.csv <==
labels,x,y
DenseNet-121,0,0.8960999846458435
MobileNet-V2,1,0.792900025844574
ResNet-18,2,0.8896999955177307
ResNet-34,3,0.8859000205993652


==> plot_data/robustness/CIFAR-10/ELF_____momentum___0.4,__decrease_factor___0.2_.csv <==
labels,x,y
DenseNet-121,0,0.0
MobileNet-V2,1,0.8065000176429749
ResNet-18,2,0.8902999758720398
ResNet-34,3,0.8921999931335449


==> plot_data/robustness/CIFAR-10/SGD_____lr___0.001,__momentum___0.0_.csv <==
labels,x,y
DenseNet-121,0,0.7631000280380249
MobileNet-V2,1,0.8199999928474426
ResNet-18,2,0.8025000095367432
ResNet-34,3,0.7954000234603882


==> plot_data/robustness/CIFAR-10/SGD_____lr___0.001,__momentum___0.9_.csv <==
labels,x,y
DenseNet-121,0,0.8460000157356262
MobileNet-V2,1,0.660099983215332
ResNet-18,2,0.8547999858856201
ResNet-34,3,0.8586000204086304


==> plot_data/robustness/CIFAR-10/SGD_____lr___0.01,__momentum___0.0_.csv <==
labels,x,y
DenseNet-121,0,0.8392000198364258
MobileNet-V2,1,0.5573999881744385
ResNet-18,2,0.8486999869346619
ResNet-34,3,0.8424999713897705


==> plot_data/robustness/CIFAR-10/SGD_____lr___0.01,__momentum___0.9_.csv <==
labels,x,y
DenseNet-121,0,0.8896999955177307
MobileNet-V2,1,0.5047000050544739
ResNet-18,2,0.8877999782562256
ResNet-34,3,0.8906000256538391


==> plot_data/robustness/CIFAR-10/SGD_____lr___0.1,__momentum___0.0_.csv <==
labels,x,y
DenseNet-121,0,0.49869999289512634
MobileNet-V2,1,0.4011000096797943
ResNet-18,2,0.5335000157356262
ResNet-34,3,0.5019000172615051


==> plot_data/robustness/CIFAR-10/SGD_____lr___0.1,__momentum___0.9_.csv <==
labels,x,y
DenseNet-121,0,0.9006999731063843
MobileNet-V2,1,0.6388000249862671
ResNet-18,2,0.8953999876976013
ResNet-34,3,0.8910999894142151


==> plot_data/robustness/CIFAR-10/test.csv <==
labels,x,y
DenseNet-121,0,0.4009000062942505
MobileNet-V2,1,0.2290000021457672
ResNet-18,2,0.3928999900817871
ResNet-34,3,0.2117999941110611


==> split_paper_commands.txt <==
 pdftk neurips_2020_final.pdf cat 1-10 output neurips_2020_final_main.pdf

 pdftk neurips_2020_final.pdf cat 11-22 output neurips_2020_final_appendix.pdf


